Insights from the APOKASC Determination of the Evolutionary State of Red-Giant Stars by consolidation of different methods

The internal working of low-mass stars is of great significance to both the study of stellar structure and the history of the Milky Way. Asteroseismology has the power to directly sense the internal structure of stars and allows for the determination of the evolutionary state -- i.e. has helium burning commenced or is the energy generated only by the fusion in the hydrogen-burning shell? We use observational data from red-giant stars in a combination (known as APOKASC) of asteroseismology (from the \textit{Kepler} mission) and spectroscopy (from SDSS/APOGEE). The new feature of the analysis is that the APOKASC evolutionary state determination is based on the comparison of diverse approaches to the investigation of the frequency-power spectrum. The high level of agreement between the methods is a strong validation of the approaches. Stars for which there is not a consensus view are readily identified. The comparison also facilitates the identification of unusual stars including those that show evidence for very strong coupling between p and g cavities. The comparison between the classification based on the spectroscopic data and asteroseismic data have led to a new value for the statistical uncertainty in APOGEE temperatures. These consensus evolutionary states will be used as an input for methods that derive masses and ages for these stars based on comparison of observables with stellar evolutionary models (`grid-based modeling') and as a training set for machine-learning and other data-driven methods of evolutionary state determination

==> table.txt <==
KIC	consensus	evol-1	evol-2	evol-3	evol-4	spectroscopic
1026309	RGB	RGB	RC	U	RGB	notDone
1027110	RGB	RGB	RGB	U	RGB	UpperRGB
1027337	RGB	RGB	RC	RGB	RGB	RGB(S)
1160789	RC	RC	RC	RC	RC	RC(S)
1160986	U	RGB	RGB	U	U	UpperRGB
1161447	RC	RC	RC	RC	RC	RC(S)
1161618	RC	RC	RC	RC	RC	RC(S)
1162220	RGB	RGB	RGB	RGB	RGB	UpperRGB
1162746	RC	RC	RC	RC	RC	RC(S)
1163114	RGB	RGB	RGB	RGB	RGB	UpperRGB
1163359	RGB	RGB	RGB	RGB	RGB	UpperRGB
1163621	RC/2CL	RC	RC	2CL	RC	RC(S)
1294122	RGB	RGB	RC	RGB	RGB	RGB(S)
1294385	RGB	RGB	RC	RGB	RGB	RGB(S)
1296068	RGB	RGB	RGB	RGB	RGB	RGB(S)
1296507	RGB	RGB	RC	RGB	RGB	RGB(S)
1429505	RGB	RGB	RGB	RGB	RGB	RGB(S)
1431059	RGB	RGB	RGB	RGB	RGB	RGB(S)
1431599	RGB	RGB	RGB	RGB	RGB	UpperRGB
1432587	RGB	RGB	RGB	RGB	RGB	UpperRGB
1433593	RGB	U	RC	RGB	RGB	RGB(S)
1433730	RGB	RGB	RGB	RGB	U	RC(S)
1433803	RGB	RGB	RGB	RGB	RGB	RGB(S)
1435573	RC	RC	RC	RC	RC	RC(S)
1569842	RGB	RGB	RGB	RGB	RGB	RGB(S)
1571780	RC/2CL	RC	RC	RC	2CL	RC(S)
1572175	RGB	RGB	RGB	RGB	RGB	RGB(S)
1572780	RGB/AGB	U	RGB	AGB	RGB	RC(S)
1575886	2CL	RC	RC	RGB	2CL	RC(S)
1576043	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
1576469	2CL	RC	RC	2CL	2CL	RC(S)
1717618	RGB	U	RGB	RGB	RGB	RGB(S)
1719297	RGB	RGB	RGB	RGB	RGB	UpperRGB
1719422	RGB	RGB	RGB	RGB	RGB	RGB(S)
1720241	RGB	RGB	RGB	RGB	U	RGB(S)
1720425	RC	RC	RC	RC	RC	RC(S)
1723047	RGB	RGB	RGB	RGB	RGB	RC(S)
1723752	RGB	RGB	RGB	RGB	RGB	RGB(S)
1723843	RGB	RGB	RGB	RGB	RGB	RGB(S)
1725190	2CL	RC	RC	2CL	2CL	RC(S)
1725552	RGB	RGB	RGB	RGB	RGB	UpperRGB
1725732	RGB	RGB	RGB	RGB	RGB	UpperRGB
1726211	RC	RC	RGB	RC	RC	RGB(S)
1726245	RC	RC	RC	RC	RC	RC(S)
1726291	RGB	RGB	RGB	RGB	RGB	RGB(S)
1864183	RGB	RGB	RGB	RGB	RGB	RGB(S)
1864855	RGB	RGB	RGB	RGB	RGB	RGB(S)
1865262	RGB	RGB	RGB	RGB	RGB	RGB(S)
1865595	RGB	RGB	RGB	RGB	RGB	UpperRGB
1865747	RGB	RGB	RC	RGB	RGB	RGB(S)
1867706	RGB	RGB	RC	RGB	RGB	RGB(S)
1868101	RC	RC	RC	RC	RC	RC(S)
1870196	RGB	RGB	RGB	RGB	RGB	RGB(S)
1870433	RGB	RGB	RGB	RGB	U	RGB(S)
1871314	RGB	RGB	RGB	RGB	RGB	RGB(S)
1871927	RGB	RGB	RC	RGB	RGB	RGB(S)
1872166	2CL	RC	RC	2CL	2CL	RC(S)
1872469	RGB	RGB	RGB	RGB	RGB	RGB(S)
1872517	RGB	RGB	RGB	RGB	U	RGB(S)
1873510	RC	RC	RC	RC	RC	RGB(S)
1995358	RC	RC	RC	RC	U	RC(S)
1995859	RC	RC	RC	RC	RC	RC(S)
1996078	RGB	RGB	RGB	RGB	RGB	RGB(S)
1996415	RGB	RGB	RGB	RGB	RGB	RGB(S)
2010137	RGB	RGB	RGB	RGB	RGB	UpperRGB
2011145	RGB	RGB	RGB	U	RGB	UpperRGB
2011582	RC/2CL	RC	RC	RC	2CL	RC(S)
2011870	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
2011891	RGB	RGB	RC	RGB	RGB	RGB(S)
2013502	RC/2CL	RC	RC	2CL	RGB	RC(S)
2014684	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
2015820	RC	RC	RC	RC	RC	RC(S)
2016676	2CL	RC	RC	2CL	2CL	RGB(S)
2016706	RC	RC	RC	RC	RC	RC(S)
2016978	RGB	RGB	RGB	RGB	RGB	RGB(S)
2017541	RGB	RGB	RGB	RGB	RGB	UpperRGB
2018283	RGB	RGB	RGB	RGB	RGB	RGB(S)
2018392	RGB	RGB	RGB	RGB	U	RGB(S)
2018537	RGB	RGB	RGB	RGB	RGB	RGB(S)
2140446	RGB	RGB	RGB	RGB	RGB	RGB(S)
2141255	RGB	RGB	RGB	RGB	RGB	RGB(S)
2141652	U	RGB	RC	RGB	U	RGB(S)
2141928	RC	RC	RC	RC	RC	RC(S)
2141932	RGB	RC	RGB	RGB	RGB	RGB(S)
2142095	RC/U	U	RC	RC	U	RC(S)
2155869	RGB	RGB	RC	RGB	RGB	RGB(S)
2156178	RC	RC	RGB	RC	RC	RGB(S)
2157059	RGB	RGB	RGB	RGB	RGB	RGB(S)
2157650	RGB	RGB	RGB	RGB	RGB	RGB(S)
2157901	RC	RC	RC	RC	RC	RC(S)
2158410	RC/U	U	RC	RC	U	RC(S)
2159864	RGB	RGB	RC	RGB	RGB	RC(S)
2160901	RGB	RGB	RC	RGB	RGB	RGB(S)
2161409	RGB	RGB	RC	U	RGB	RGB(S)
2161831	RGB	RGB	RGB	RGB	RGB	RGB(S)
2163856	2CL/U	U	RC	2CL	U	RC(S)
2164262	RGB	RGB	RC	RGB	RGB	RGB(S)
2164327	RC	RC	RC	RC	RC	RC(S)
2164379	RGB	RGB	RGB	RGB	RGB	RGB(S)
2164874	RGB/AGB	RGB	RC	AGB	RGB	UpperRGB
2165198	RGB	U	RC	RGB	RGB	RGB(S)
2165450	RC/2CL	RC	RC	2CL	RGB	RC(S)
2165615	RC	RC	RGB	RC	U	RGB(S)
2166223	RGB	U	RC	RGB	RGB	RGB(S)
2167183	RGB	RGB	RGB	RGB	RGB	UpperRGB
2167774	RGB	RGB	RGB	RGB	U	RGB(S)
2282855	U	U	RGB	U	U	RGB(S)
2283075	RGB	RGB	RC	RGB	RGB	notDone
2283093	RGB/AGB	RGB	RC	AGB	RGB	notDone
2283721	RGB	RGB	RGB	RGB	RGB	notDone
2284330	RC	RC	RC	RC	RC	notDone
2284679	RGB	RGB	RGB	RGB	RGB	notDone
2285827	RGB	RGB	RGB	RGB	RGB	notDone
2285898	RC	RC	RGB	RC	RC	notDone
2297785	RC/2CL	RC	RC	RC	2CL	RC(S)
2297793	RGB	RGB	RGB	RGB	RGB	UpperRGB
2297825	RC	RC	RC	RC	U	RC(S)
2300329	RGB	RGB	RGB	RGB	RGB	UpperRGB
2300503	RGB	RGB	RGB	RGB	RGB	UpperRGB
2301349	RGB	RGB	RGB	U	RGB	RGB(S)
2303101	RGB	RGB	RGB	RGB	RGB	RGB(S)
2303200	RGB	RGB	RGB	RGB	RGB	RGB(S)
2303367	RC	RC	RC	U	RC	RC(S)
2303414	RGB	RGB	RC	RGB	RGB	RGB(S)
2304104	RC	RC	RC	RC	RC	RC(S)
2304765	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
2305145	2CL	RC	RC	2CL	2CL	RC(S)
2305407	RGB	RGB	RC	RGB	RGB	RGB(S)
2305479	RGB	RGB	RC	RGB	RGB	RGB(S)
2305590	RGB	RGB	RGB	RGB	RGB	RGB(S)
2305930	RC	U	RGB	RC	RC	RGB(S)
2305987	RGB	RGB	RC	RGB	RGB	RGB(S)
2305992	RGB	RGB	RGB	RGB	RGB	RGB(S)
2306481	RC	RC	RC	RC	RC	RC(S)
2307683	RGB	RGB	RGB	RGB	RC	RGB(S)
2308429	U	RGB	RGB	RGB	U	RGB(S)
2309469	RC	RC	RC	RC	RGB	RC(S)
2309524	RGB	RGB	RGB	RGB	RGB	UpperRGB
2309550	RC/2CL	RC	RC	2CL	RC	RC(S)
2310129	RC/2CL	RC	RC	2CL	RC	RC(S)
2422073	RGB	RGB	RGB	RGB	U	RGB(S)
2422558	RGB	RGB	RC	U	RGB	RGB(S)
2422635	RGB	U	RGB	RGB	RGB	RGB(S)
2423153	RGB	RGB	RGB	RGB	U	RGB(S)
2423824	RGB/AGB	check	RC	AGB	RGB	RGB(S)
2423932	RGB	RGB	RGB	RGB	RGB	UpperRGB
2424822	RGB	U	RGB	RGB	RGB	RGB(S)
2424934	RC	RC	RC	RC	RC	RC(S)
2424955	RGB	RGB	RGB	RGB	RGB	RGB(S)
2425631	RGB	RGB	RGB	RGB	RGB	RGB(S)
2435987	RGB	RGB	RGB	RGB	U	RGB(S)
2436209	RGB	RGB	RGB	RGB	RGB	RGB(S)
2436417	RC	RC	RC	RC	RC	RC(S)
2436688	RGB	RGB	RGB	RGB	RGB	RGB(S)
2436900	RGB	RGB	RGB	RGB	U	RGB(S)
2437040	RGB	RGB	RGB	RGB	RGB	RGB(S)
2437191	RGB	RGB	RC	RGB	RGB	RGB(S)
2437340	RGB	RGB	RGB	RGB	RGB	UpperRGB
2437353	RC	RC	RC	RC	RC	RC(S)
2437496	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
2437507	RGB	RGB	RGB	RGB	RGB	RGB(S)
2437564	RC	RC	RC	RC	RC	RC(S)
2437692	RC	RC	RC	RC	RC	RC(S)
2437804	RC	RC	RC	RC	RC	RC(S)
2437816	RGB	RGB	RGB	RGB	RGB	RGB(S)
2437965	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
2438051	RC	RC	RC	RC	RC	RC(S)
2438333	RGB	RGB	RGB	RGB	RGB	RGB(S)
2438368	2CL	RC	?	2CL	2CL	RC(S)
2439233	RGB	RGB	RGB	RGB	RGB	UpperRGB
2441995	RC	RC	RC	RC	RC	RC(S)
2442483	RGB	RGB	RGB	RGB	RGB	RGB(S)
2442559	RC	RC	RC	RC	RC	RC(S)
2443573	RGB	RGB	RGB	RGB	U	RGB(S)
2443903	RGB	RGB	RGB	RGB	RGB	RGB(S)
2444062	2CL	U	RC	2CL	2CL	RC(S)
2444348	RGB	RGB	RGB	RGB	RGB	RGB(S)
2444790	RGB/AGB	U	RGB	AGB	RGB	RGB(S)
2445426	RGB	U	RGB	RGB	RGB	RGB(S)
2446327	RGB	RGB	RGB	RGB	RGB	RGB(S)
2447046	RGB	RGB	RGB	RGB	RGB	RGB(S)
2447476	RGB	RGB	RC	RGB	RGB	RGB(S)
2447529	2CL	RC	RC	2CL	2CL	RGB(S)
2447604	2CL	RC	RC	2CL	2CL	RC(S)
2448225	RC	RC	RC	RC	RC	RC(S)
2448679	RC	RC	RC	RC	RC	RC(S)
2449020	2CL	RC	RC	2CL	2CL	RC(S)
2449327	RC	RC	RC	RGB	RC	RC(S)
2449518	2CL	RC	RC	2CL	2CL	RC(S)
2449558	RGB	check	RGB	RGB	RGB	RC(S)
2449703	RC	RC	RC	RC	RC	RC(S)
2451509	RGB	RGB	RGB	RGB	RGB	RGB(S)
2554924	RC	RC	RC	RC	RC	RC(S)
2556252	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
2556640	RC	RC	RC	RC	U	RC(S)
2557942	RC	RC	RC	RC	RC	RC(S)
2558794	RC	RC	RC	RC	RC	RC(S)
2568563	RC/2CL	RC	RC	2CL	RC	RGB(S)
2568654	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
2568888	U	U	RGB	U	RGB	UpperRGB
2568912	RGB	RGB	RGB	RGB	RGB	RGB(S)
2569055	RC	RC	RC	RC	U	RC(S)
2569078	RGB	RGB	RGB	RGB	RGB	RGB(S)
2569137	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
2569360	RGB	RGB	RGB	RGB	RGB	RGB(S)
2569618	RGB	RGB	RGB	RGB	RGB	RGB(S)
2569639	U	RGB	?	U	U	DWARF
2569935	RGB	RGB	RGB	U	RGB	UpperRGB
2569945	RC	RC	RC	RC	RC	RC(S)
2570172	RGB	RGB	RGB	RGB	RGB	RGB(S)
2570214	RC	RC	RC	RC	RC	RGB(S)
2570384	U	RGB	RC	U	U	RGB(S)
2570715	RC	RC	RGB	RC	U	RC(S)
2572089	RC/2CL	RC	RC	RC	2CL	RC(S)
2573092	RC	RC	RGB	U	RC	RC(S)
2575024	RC	RC	RC	RC	RC	RC(S)
2576417	RGB	RGB	RGB	RGB	RGB	RGB(S)
2578198	RGB	RGB	RGB	RGB	RGB	RGB(S)
2578581	RGB	RGB	RGB	RGB	RGB	RGB(S)
2579142	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
2579661	RGB	RGB	RGB	RGB	RGB	RGB(S)
2580691	RGB	RGB	RGB	RGB	RGB	RGB(S)
2581533	RGB	RGB	RC	RGB	RGB	RGB(S)
2583386	RGB	RGB	RC	RGB	RGB	RGB(S)
2583884	RC/2CL	RC	RC	2CL	RGB	RC(S)
2584477	RGB	RGB	RC	RGB	RGB	RGB(S)
2584478	RGB	RGB	RGB	RGB	RGB	RGB(S)
2693261	RC/U	U	RC	RC	U	RC(S)
2693967	2CL	RC	RC	2CL	2CL	RC(S)
2695267	RC	RC	RC	RC	RC	RC(S)
2695975	RGB	RGB	RGB	RGB	RGB	UpperRGB
2696115	RGB/AGB	RGB	RGB	AGB	RGB	RC(S)
2696628	RGB	RGB	RGB	RGB	RGB	UpperRGB
2696732	RGB	RGB	RGB	RGB	RGB	RGB(S)
2696739	RGB	RGB	RGB	RGB	RGB	RGB(S)
2697082	RC	RC	RC	RC	RGB	RC(S)
2697501	RC/2CL	RC	RC	RC	2CL	RGB(S)
2709877	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
2710002	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
2710194	RGB	RGB	RGB	RGB	RGB	RGB(S)
2710472	RGB	RGB	RC	RGB	U	RGB(S)
2711432	RGB	U	RGB	RGB	RGB	UpperRGB
2711477	RGB	U	RC	RGB	RGB	RC(S)
2712761	RGB	RGB	RGB	RGB	RGB	RGB(S)
2713305	RGB	RGB	RGB	RGB	RGB	RGB(S)
2714090	RC/2CL	RC	RC	2CL	RC	RC(S)
2714397	RC	RC	RGB	RC	RC	RC(S)
2714785	RGB	RGB	RGB	RGB	RGB	RGB(S)
2716608	2CL	RC	RC	2CL	2CL	RC(S)
2719113	RC	RC	RC	RC	RC	RC(S)
2719795	RGB	RGB	RGB	RGB	RGB	RGB(S)
2720096	RGB	U	RC	RGB	RGB	RC(S)
2720777	RGB	RGB	RC	RGB	RGB	RGB(S)
2831788	RGB	RGB	RGB	RGB	RGB	RGB(S)
2831815	RGB	RGB	RGB	RGB	RGB	RGB(S)
2832426	RGB	RGB	RGB	RGB	U	RGB(S)
2834230	2CL/U	U	RC	2CL	U	RC(S)
2835067	RGB	RGB	RGB	RGB	RGB	RGB(S)
2835283	RGB	RGB	RGB	RGB	RGB	RGB(S)
2835657	RGB	RGB	RGB	RGB	RGB	RGB(S)
2835720	RGB	RGB	RGB	RGB	RGB	RGB(S)
2836038	RC	RC	RC	RC	RC	RC(S)
2837276	RGB	RGB	RGB	RGB	RGB	RGB(S)
2845408	U	RC	RC	U	U	RC(S)
2846051	RGB	RGB	RGB	RGB	RGB	UpperRGB
2846659	RGB	RGB	RGB	RGB	RGB	RGB(S)
2846944	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
2847114	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
2847821	RC	RC	RGB	RC	RC	RC(S)
2847978	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
2848887	RGB	RGB	RC	RGB	U	RGB(S)
2849476	RGB	RGB	RGB	RGB	RGB	RGB(S)
2850010	RGB	RGB	RGB	RGB	RGB	RGB(S)
2850480	RGB	RGB	RGB	RGB	RGB	RGB(S)
2854297	RC	RC	RC	RC	RC	RC(S)
2856328	RGB	RGB	RC	RGB	RGB	RGB(S)
2856795	2CL	RC	RC	RGB	2CL	RC(S)
2858440	RC	RC	RC	RC	RC	RC(S)
2860010	2CL	RC	RC	2CL	2CL	RC(S)
2860746	RGB	RGB	RGB	RGB	RGB	UpperRGB
2970396	RC	RC	RC	RC	RC	RC(S)
2970584	RGB	RGB	RGB	RGB	RGB	RGB(S)
2971432	RGB	RGB	RGB	RGB	RGB	RGB(S)
2972545	RGB	RGB	RGB	RGB	RGB	RGB(S)
2972876	U	RGB	RC	2CL	RGB	RGB(S)
2973238	U	RGB	RGB	2CL	U	RGB(S)
2973894	RC	check	RGB	RC	RC	RC(S)
2975717	RGB	RGB	RGB	RGB	U	RGB(S)
2984102	2CL	U	RC	2CL	2CL	RC(S)
2984382	RGB	RGB	RGB	RGB	RGB	RGB(S)
2987113	RC	RC	RC	RC	RC	RC(S)
2988295	RGB	RGB	RGB	RGB	RGB	RGB(S)
2988638	2CL	RC	RC	2CL	2CL	RC(S)
2988988	RC	RC	RC	RC	RC	RGB(S)
2990932	RGB	RGB	RGB	RGB	RGB	RGB(S)
2992350	RC	RC	RC	RC	RC	RC(S)
2993958	RC	RC	RC	RC	RC	RC(S)
2994493	RGB	RGB	RGB	RGB	RGB	UpperRGB
2995130	U	U	RC	RGB	U	RC(S)
2995197	RGB	RGB	RGB	RGB	RGB	UpperRGB
2995753	RGB	RGB	RGB	RGB	RGB	RGB(S)
2996019	RC	RC	RC	RC	RC	RC(S)
2996112	RC	RC	RC	RC	RC	RC(S)
2998532	RGB	RGB	RGB	RGB	RGB	RGB(S)
3096473	RGB	RGB	RGB	RGB	U	RGB(S)
3098045	RC	RC	RC	RC	RC	RC(S)
3098179	RGB	RGB	RGB	RGB	RGB	RGB(S)
3098716	RC	RC	RC	RC	RC	RC(S)
3099834	RGB	RGB	RGB	RGB	RGB	RGB(S)
3099949	RC	RC	RC	RC	RC	RC(S)
3100053	RC	RC	RC	RC	RC	RC(S)
3100193	RGB	RGB	?	RGB	U	RGB(S)
3100505	RGB	RGB	RGB	RGB	U	RGB(S)
3101090	RC	RC	RC	RC	RC	RC(S)
3101632	RC	RC	RC	RC	RC	RC(S)
3102230	U	U	?	U	U	RC(S)
3102386	RGB	RGB	RGB	RGB	RGB	RC(S)
3102411	RGB	RGB	RGB	RGB	RGB	RGB(S)
3102479	RC	RC	RC	RC	RC	RC(S)
3103320	RGB	RGB	RGB	RGB	RGB	UpperRGB
3103685	RGB	RGB	RGB	RGB	RGB	UpperRGB
3103827	RGB	RGB	RGB	RGB	RGB	RGB(S)
3109520	RGB	RGB	RGB	RGB	RGB	RGB(S)
3110460	RGB	RGB	RGB	RGB	RGB	UpperRGB
3110626	RGB	RGB	RGB	RGB	RGB	RGB(S)
3110733	RGB	RGB	RC	RGB	RGB	RGB(S)
3111383	RGB	RGB	RGB	RGB	U	RGB(S)
3111815	RGB	RGB	RC	RGB	RGB	RGB(S)
3111831	RGB	RGB	RGB	RGB	RGB	RGB(S)
3112021	2CL/U	U	RC	2CL	U	RC(S)
3112182	RGB	RGB	RGB	RGB	RGB	RGB(S)
3113433	RGB	RGB	RGB	RGB	RGB	RGB(S)
3113648	RGB	RGB	RGB	RGB	RGB	RGB(S)
3113818	RGB	RGB	RGB	RGB	U	RGB(S)
3113915	RGB	RGB	RGB	RGB	RGB	RGB(S)
3114215	RGB	RGB	RGB	RGB	RGB	RGB(S)
3114408	RGB	RGB	RGB	RGB	U	RGB(S)
3115946	RGB	U	RC	RGB	RGB	RGB(S)
3116604	2CL	RC	RC	2CL	2CL	RC(S)
3118806	RGB/AGB	check	RC	AGB	RGB	RC(S)
3119526	RC	RC	RC	RC	RC	RC(S)
3119555	RGB	RGB	RC	RGB	RGB	RGB(S)
3120486	RGB	RGB	RC	RGB	RGB	RGB(S)
3120585	RGB/U	U	RGB	RGB	U	RGB(S)
3120889	RGB	RGB	RGB	U	RGB	UpperRGB
3121427	RGB	RGB	RGB	RGB	RGB	RGB(S)
3121940	RC	RC	RC	RC	RC	RC(S)
3122185	2CL	RC	RC	2CL	2CL	RC(S)
3122548	RC	RC	RC	RC	RC	RC(S)
3123653	RGB	RGB	RGB	RGB	RGB	RGB(S)
3128866	2CL	RC	RC	2CL	2CL	RC(S)
3129312	RGB	RGB	RGB	RGB	RGB	RGB(S)
3130335	RGB	RGB	RGB	RGB	RGB	RGB(S)
3215565	RC	RC	RC	RC	RC	RC(S)
3215881	U	?	?	U	U	RGB(S)
3216467	RC	RC	RC	RC	U	RC(S)
3216638	RGB	RGB	RGB	RGB	RGB	UpperRGB
3216716	RGB	RGB	RGB	RGB	RGB	RGB(S)
3217051	RC	RC	RC	RC	RC	RC(S)
3218312	RGB	RGB	RGB	RGB	RGB	RGB(S)
3218930	RGB	RGB	RC	RGB	RGB	RGB(S)
3219744	RGB	RGB	RGB	RGB	RGB	RGB(S)
3220837	RGB	RGB	RGB	RGB	U	RGB(S)
3221086	RGB	RGB	RGB	RGB	RGB	RGB(S)
3221239	RGB	RGB	RC	RGB	RGB	RGB(S)
3222220	RC	RC	RC	RC	RC	RC(S)
3222240	RGB	RGB	RGB	RGB	U	RGB(S)
3222519	RGB	RGB	RGB	RGB	RGB	UpperRGB
3222670	RC	RC	RC	RC	RC	RC(S)
3222740	RGB	RGB	RC	RGB	RGB	RGB(S)
3222834	RGB	RGB	RGB	RGB	RGB	RGB(S)
3230719	RGB	RGB	RC	RGB	RGB	RGB(S)
3231208	U	RC	RC	RGB	RGB	RC(S)
3231503	RC/2CL	RC	RC	RC	2CL	RC(S)
3232813	RC	RC	RC	RC	RC	RC(S)
3232838	RC	RC	RC	RC	RC	RC(S)
3234655	RC	RC	RC	RC	RC	RC(S)
3234666	RGB	RGB	RGB	RGB	U	RGB(S)
3234703	2CL	RC	RC	2CL	2CL	RC(S)
3235616	2CL	RC	RC	2CL	2CL	RC(S)
3236108	RC	RC	RGB	RC	RC	RC(S)
3236379	RGB	RGB	RC	RGB	RGB	RGB(S)
3236748	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
3237572	RGB	RGB	RGB	RGB	U	RGB(S)
3238303	RGB	RGB	RGB	RGB	RGB	RGB(S)
3238626	U	RC	RC	RGB	RGB	RC(S)
3238859	RC/2CL	RC	RC	2CL	RC	RC(S)
3238956	RGB	RGB	RGB	RGB	RGB	RGB(S)
3239258	RGB	RGB	RGB	RGB	RGB	UpperRGB
3240119	RGB	U	RC	RGB	RGB	RGB(S)
3240670	RGB	RGB	RGB	RGB	RGB	RGB(S)
3241374	RC	RC	RC	RC	RC	RC(S)
3241947	RGB	RGB	RC	RGB	RGB	RGB(S)
3242122	RC	RC	RC	RC	RC	RC(S)
3242233	RGB/AGB	U	RC	AGB	RGB	RGB(S)
3247334	RGB	RGB	RGB	RGB	RGB	RGB(S)
3247570	RGB	RGB	RGB	RGB	U	RGB(S)
3248697	RGB	RGB	RGB	U	RGB	RGB(S)
3248982	RGB	RGB	RGB	RGB	RGB	RGB(S)
3323401	RC	RC	RC	RC	RC	RC(S)
3323943	RC	RC	RC	RC	U	RC(S)
3325179	RGB	RGB	RC	RGB	RGB	RGB(S)
3326233	RGB	RGB	RGB	RGB	RGB	RGB(S)
3326392	RGB	RGB	RGB	RGB	RGB	RGB(S)
3326790	RC	RC	RC	RC	RC	RC(S)
3329196	U	?	?	U	U	RGB(S)
3336731	RC	RC	RC	RC	RC	RC(S)
3337536	RGB	check	RGB	RGB	RGB	RGB(S)
3337581	RC	RC	RC	RC	RC	RC(S)
3337740	RGB	RGB	RGB	RGB	RGB	RGB(S)
3338252	RGB	RGB	RGB	RGB	RGB	RGB(S)
3339519	RGB	RGB	RGB	RGB	RGB	RGB(S)
3339894	U	RGB	RGB	RC	U	RGB(S)
3341498	U	U	RC	U	U	RC(S)
3342658	RC	RC	RC	RC	RC	RC(S)
3343186	U	RC	RC	AGB	RGB	RC(S)
3343621	RGB	RGB	RGB	RGB	RGB	RGB(S)
3343630	RGB	RGB	RGB	RGB	RGB	RGB(S)
3343931	RGB	U	RC	RGB	RGB	RGB(S)
3346227	RGB	RGB	RGB	RGB	RGB	RGB(S)
3346398	RC	U	RC	RC	RC	RC(S)
3346501	RGB	RGB	RGB	RGB	RGB	UpperRGB
3346779	RGB	RGB	RGB	RGB	RGB	UpperRGB
3347054	RGB	RGB	RGB	RGB	RGB	RGB(S)
3347146	RGB	RGB	RGB	RGB	RGB	UpperRGB
3348070	RGB	RGB	RGB	RGB	RGB	RGB(S)
3348134	RC	RC	RC	RC	RC	RC(S)
3355015	RC	RC	RC	RC	RC	RGB(S)
3356438	RC/2CL	RC	RC	2CL	U	RC(S)
3356643	RGB	RGB	RGB	RGB	RGB	RGB(S)
3424072	RGB	RGB	RGB	RGB	U	RGB(S)
3424105	RGB	RGB	RGB	RGB	RGB	RGB(S)
3424384	RC	RC	RGB	RC	RC	RGB(S)
3425044	RGB	RGB	RGB	RGB	RGB	RGB(S)
3425217	RGB	RGB	RGB	RGB	RGB	RGB(S)
3425476	RC	RC	RC	RC	RC	RC(S)
3425675	RC	RC	RC	RGB	RC	RC(S)
3426673	RGB	RGB	RC	RGB	RGB	RGB(S)
3426898	RGB	RGB	RGB	RGB	RGB	RGB(S)
3427629	RC	RC	RC	RC	RC	RC(S)
3427850	RC	RC	RC	RC	U	RC(S)
3428447	U	U	RGB	U	RGB	RGB(S)
3428530	RGB	RGB	RGB	RGB	RGB	RGB(S)
3429018	U	U	RGB	U	U	RGB(S)
3429176	RGB	RGB	RGB	RGB	RGB	RGB(S)
3429205	U	?	?	RGB	U	RGB(S)
3429364	RGB	RGB	RGB	RGB	RGB	RGB(S)
3429738	RGB	RGB	RGB	RGB	RGB	RGB(S)
3430048	RC	RC	RC	RC	U	RC(S)
3430379	U	U	RGB	U	U	RGB(S)
3431022	RC	RC	RC	RC	RC	RC(S)
3431244	RC/U	U	RC	RC	U	RC(S)
3432732	U	RGB	RC	2CL	U	RC(S)
3432802	RGB	RGB	RGB	RGB	RGB	RGB(S)
3437742	RGB	RGB	RGB	RC	RGB	RC(S)
3438609	2CL	RC	RC	2CL	2CL	RC(S)
3438740	U	RGB	RGB	U	U	UpperRGB
3439353	RGB	RGB	RGB	RGB	RGB	RGB(S)
3439356	RGB	U	RC	RGB	RGB	RGB(S)
3439466	RC	check	RC	RC	RC	RC(S)
3440249	RGB	RGB	RGB	RGB	RGB	RGB(S)
3441184	RGB	RGB	RGB	RGB	RGB	RGB(S)
3441207	RGB	RGB	RGB	RGB	RGB	RGB(S)
3441473	RGB	RGB	RGB	RGB	RGB	RGB(S)
3443483	RGB	RGB	RGB	RGB	RGB	RGB(S)
3444029	RGB	RGB	RC	RGB	RGB	RGB(S)
3444374	RGB	RGB	RGB	RGB	RGB	RGB(S)
3445572	RC	RC	RC	RC	RC	RC(S)
3446775	U	RGB	?	RGB	U	RGB(S)
3448729	RC	RC	RC	RC	RC	RC(S)
3449870	RGB	U	RGB	RGB	RGB	RGB(S)
3449907	RGB	RGB	RC	RGB	RGB	RGB(S)
3453419	RC	RC	RC	RC	RC	RC(S)
3454626	RGB	RGB	RGB	RGB	RGB	RGB(S)
3455146	RC/2CL	RC	RC	2CL	RC	RC(S)
3455760	RGB	RGB	RGB	RGB	U	RGB(S)
3455843	RC	RC	RC	RC	RGB	RC(S)
3456313	U	U	RGB	RGB	2CL	RC(S)
3456449	RC/2CL	RC	RC	2CL	RC	RC(S)
3457434	RC	check	RC	RC	RC	RC(S)
3457618	RGB	RGB	RC	RGB	U	RGB(S)
3458097	RGB	RGB	RGB	RGB	RGB	RGB(S)
3458387	RGB	RGB	RGB	U	RGB	UpperRGB
3458643	U	U	RC	2CL	U	RC(S)
3458703	U	check	RC	RC	U	RC(S)
3459109	RGB	U	RGB	RGB	RGB	RGB(S)
3525541	RC	RC	RC	RC	RC	RGB(S)
3526061	RGB	RGB	RC	RGB	RGB	RGB(S)
3526625	RC	RC	RC	RC	U	RC(S)
3526995	RC	RC	RC	RC	RC	RGB(S)
3527032	RGB	RGB	RGB	RGB	U	RGB(S)
3527708	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
3527891	RGB	RGB	RGB	RGB	U	RGB(S)
3528656	RGB	RGB	RGB	RGB	RGB	UpperRGB
3529097	RC	RC	RC	RC	U	RC(S)
3529276	RGB	U	RGB	RGB	RGB	RGB(S)
3529399	RGB	check	RGB	RGB	RGB	RGB(S)
3529480	RC	RC	RC	RC	RC	RC(S)
3529597	RC/2CL	RC	RC	RC	2CL	RC(S)
3530520	RC/U	U	RC	RC	U	RC(S)
3530823	RC	RC	RC	U	RC	RC(S)
3530942	RGB	RGB	RC	RGB	RGB	RGB(S)
3531436	RGB	RGB	RGB	RGB	RGB	RGB(S)
3531478	RGB	RGB	?	RGB	U	RGB(S)
3532085	RGB	RGB	RGB	RGB	RGB	RGB(S)
3532113	RGB	RGB	RGB	RGB	RGB	RGB(S)
3532734	RGB	RGB	RGB	RGB	RGB	RGB(S)
3532985	2CL	RC	RC	2CL	2CL	RC(S)
3533464	RGB	RGB	RGB	RGB	RGB	RGB(S)
3533480	RC	RC	RC	RC	RC	RC(S)
3539408	RGB	U	RGB	RGB	RGB	RGB(S)
3539429	RGB	RGB	RC	RGB	RGB	RGB(S)
3539897	RGB	RGB	RGB	RGB	RGB	UpperRGB
3541061	RC	RC	RC	RC	RC	RC(S)
3541631	RC	RC	RC	RC	RC	RC(S)
3541897	RC	RC	RC	RC	RC	RC(S)
3543433	RGB	RGB	RGB	RGB	RGB	UpperRGB
3543722	RGB	RGB	RGB	RGB	RGB	UpperRGB
3543887	RGB	RGB	RGB	RGB	RGB	RGB(S)
3544637	RC	RC	RC	RC	RC	RC(S)
3544887	RC	RC	RC	RGB	RC	RC(S)
3544987	RGB	RGB	RGB	RGB	RGB	UpperRGB
3545033	RGB	RGB	RC	RGB	RGB	RGB(S)
3545147	RGB	RGB	RC	RGB	RGB	RGB(S)
3546046	RGB	RGB	RGB	RGB	RGB	RGB(S)
3547041	RGB	RGB	RC	RGB	RGB	RGB(S)
3547236	RGB	RGB	RGB	RGB	RGB	RGB(S)
3547488	RGB	RGB	RGB	RGB	RGB	RGB(S)
3548732	RGB	RGB	RC	RGB	U	RGB(S)
3553319	RGB	RGB	RGB	RGB	U	RGB(S)
3553529	RGB	U	RC	RGB	RGB	RGB(S)
3553885	U	RGB	RGB	U	U	UpperRGB
3555292	RC/2CL	RC	RC	2CL	RGB	RC(S)
3555594	RGB	RGB	RGB	RGB	RGB	RGB(S)
3556801	RGB	RGB	RGB	RGB	RGB	RGB(S)
3559502	RGB	RGB	RC	RGB	RGB	RGB(S)
3560093	2CL	RC	RC	2CL	2CL	RC(S)
3560181	RC	RC	RC	RC	U	RC(S)
3629684	RGB	RGB	RC	RGB	RGB	RGB(S)
3630240	U	RGB	RGB	RGB	U	RGB(S)
3631092	RGB	RGB	RGB	RGB	RGB	RGB(S)
3631402	RC	RC	RC	RC	RC	RC(S)
3631821	RC/2CL	RC	RC	2CL	RGB	RC(S)
3633057	RGB	RGB	RGB	RGB	RGB	RGB(S)
3633152	RGB	RGB	RGB	RGB	U	RGB(S)
3633335	RGB	RGB	RGB	U	RGB	UpperRGB
3633751	RGB	RGB	RGB	RGB	RGB	RGB(S)
3634224	RGB	RGB	RGB	RGB	RGB	RGB(S)
3634488	RGB	RGB	RGB	RGB	U	RGB(S)
3634720	RC	RC	RC	RC	RC	RC(S)
3641504	RGB	RGB	RGB	RGB	RGB	RGB(S)
3642038	RGB	RGB	RGB	RGB	U	RGB(S)
3642135	RC/2CL	RC	RC	2CL	RC	RC(S)
3642837	RGB	check	RC	RGB	RGB	RGB(S)
3644223	RGB	RGB	RGB	RGB	RGB	RGB(S)
3644958	RGB	RGB	RGB	RGB	RGB	RGB(S)
3645232	RGB	RGB	RGB	RGB	RGB	UpperRGB
3645589	RGB	RGB	RC	RGB	RGB	RGB(S)
3646127	RGB	RGB	RGB	RGB	RGB	RGB(S)
3646628	RC	RC	RC	RC	RGB	RC(S)
3646933	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
3647215	RGB	RGB	RGB	RGB	RGB	RGB(S)
3651360	RC	RC	RC	RC	RC	RC(S)
3654437	2CL	RC	RC	2CL	2CL	RC(S)
3654897	RGB	check	RGB	RGB	RGB	UpperRGB
3656231	RC	RC	RC	RC	U	RC(S)
3656240	2CL	RC	RGB	2CL	2CL	RC(S)
3656761	RGB	RGB	RGB	U	RGB	UpperRGB
3658136	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
3658812	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
3660374	RGB	RGB	RGB	RGB	U	RGB(S)
3660498	RGB	RGB	RGB	RGB	RGB	RGB(S)
3660554	RC	RC	RC	RC	RC	RC(S)
3660820	RC	RC	RC	U	RC	RC(S)
3660976	RC/2CL	check	RC	RC	2CL	RC(S)
3661182	RGB	RGB	RGB	U	RGB	UpperRGB
3661266	RGB	RGB	RC	RGB	U	RGB(S)
3661494	RGB	RGB	RGB	RGB	RGB	RGB(S)
3662233	RGB	RGB	RGB	RGB	RGB	UpperRGB
3662283	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
3663047	RGB	RGB	RGB	RGB	RGB	RGB(S)
3663200	2CL	RC	RC	2CL	2CL	RC(S)
3727412	RC	RC	RC	RC	RC	RC(S)
3728936	RC	RC	RC	RC	RC	RC(S)
3729141	U	U	RGB	U	RC	RC(S)
3729799	RGB	RGB	RGB	RGB	U	RGB(S)
3729833	RGB	RGB	RGB	RGB	RGB	RGB(S)
3729884	U	U	RC	U	U	RC(S)
3730125	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
3730689	RC	RC	RC	RC	RC	RC(S)
3730854	RGB	RGB	RGB	RGB	U	RGB(S)
3733028	RGB	RGB	RGB	RGB	RGB	RGB(S)
3733209	U	U	RC	U	RC	RC(S)
3734104	RGB	RGB	RGB	RGB	RGB	RGB(S)
3735269	RGB	RGB	RGB	RGB	U	RGB(S)
3735447	RGB	RGB	RGB	RGB	RGB	RGB(S)
3735699	RGB	RGB	RGB	RGB	RGB	UpperRGB
3735912	RGB	RGB	RGB	RGB	RGB	RGB(S)
3736289	RC/2CL	RC	RC	2CL	RC	RGB(S)
3736401	RC	RC	RC	RC	RC	RC(S)
3736477	RC	RC	RC	RC	RC	RC(S)
3742673	RGB	RGB	RC	RGB	RGB	RGB(S)
3744043	RGB	check	RGB	RGB	RGB	RGB(S)
3744681	2CL	RC	RC	2CL	2CL	RC(S)
3745153	RC	RC	RC	RC	RC	RC(S)
3747777	RGB	RGB	RC	RGB	U	RGB(S)
3747860	RGB	RGB	RGB	RGB	U	RGB(S)
3748691	RC	RC	RC	RC	RC	RC(S)
3749487	RGB	RGB	RC	RGB	RGB	RGB(S)
3750613	RGB	RGB	RGB	RGB	RGB	UpperRGB
3750614	RGB	RGB	RGB	RGB	RGB	RGB(S)
3750783	2CL	RC	RC	2CL	2CL	RC(S)
3750891	RGB	RGB	RGB	RGB	RGB	RGB(S)
3751222	RC	RC	RC	RC	RC	RC(S)
3754895	RGB	RGB	RGB	RGB	RGB	RGB(S)
3756174	RGB	RGB	RGB	RGB	RGB	RGB(S)
3756180	RGB	RGB	RGB	RGB	RGB	RGB(S)
3756737	RC	U	RC	RC	RC	RC(S)
3758458	2CL	RC	RC	2CL	2CL	RC(S)
3758505	RGB	RGB	RC	RGB	RGB	RC(S)
3758731	2CL	RC	RC	U	2CL	RC(S)
3759654	RC/2CL	RC	RC	2CL	RGB	RC(S)
3759696	RC	U	RC	RC	RC	RC(S)
3759814	RGB	RGB	RGB	RGB	U	RGB(S)
3760337	RC/U	U	RC	RC	U	RC(S)
3760664	RGB	RGB	RGB	RGB	RGB	RGB(S)
3760843	U	RGB	RC	RGB	2CL	RC(S)
3761660	RGB	U	RGB	RGB	RGB	UpperRGB
3765190	RGB	RGB	RGB	RGB	RGB	RGB(S)
3830833	U	U	RGB	U	U	RC(S)
3831992	RGB	RGB	RGB	RGB	U	RGB(S)
3832147	RGB	RGB	RGB	U	RGB	UpperRGB
3833180	RC	RC	RC	RC	RC	RC(S)
3833399	RC	RC	RC	RC	RC	RC(S)
3833455	RGB	RGB	RGB	RGB	RGB	UpperRGB
3833819	RGB	RGB	RGB	RGB	RGB	RGB(S)
3834190	RC	RC	RC	RC	RC	RC(S)
3835454	RC	RC	RC	RC	U	RC(S)
3835996	RGB	RGB	RGB	RGB	RGB	RGB(S)
3836105	RGB	RGB	RGB	RGB	RGB	UpperRGB
3837107	2CL/U	U	RC	2CL	U	RC(S)
3837488	RGB	check	RGB	RGB	RGB	RGB(S)
3838075	RC	RC	RC	RC	RC	RC(S)
3838180	RGB	RGB	RGB	RGB	RGB	RGB(S)
3839294	RGB	RGB	RGB	RGB	RGB	RC(S)
3839310	RGB	RGB	RGB	RGB	RGB	UpperRGB
3847071	RGB	RGB	RGB	RGB	RGB	RGB(S)
3847667	RC	RC	RC	RC	RC	RC(S)
3847697	RGB	RGB	RGB	RGB	U	RGB(S)
3849027	RC	RC	RC	RGB	RC	RC(S)
3849527	RGB	RGB	RGB	RGB	U	RGB(S)
3849996	RC	RC	RGB	RC	RC	RC(S)
3850744	RC	RC	RGB	RC	RC	RC(S)
3852304	RGB	RGB	RGB	RGB	RGB	UpperRGB
3852384	RGB/AGB	U	RGB	AGB	RGB	RGB(S)
3853555	RGB/AGB	check	RGB	AGB	RGB	UpperRGB
3854943	RGB	RGB	RGB	RGB	RGB	RGB(S)
3855003	RGB	RGB	RGB	U	RGB	RGB(S)
3855032	RC	RC	RC	RC	RC	RC(S)
3855039	RGB	RGB	RGB	RGB	RGB	RGB(S)
3855126	RGB	RGB	RGB	RGB	RGB	RGB(S)
3858714	RC	RC	RC	RC	RC	RC(S)
3858850	RC	RC	RC	U	RC	RC(S)
3860139	RGB	RGB	RGB	RGB	RGB	RGB(S)
3860176	2CL/U	U	RC	2CL	U	RC(S)
3860179	RGB	RGB	RGB	RGB	RGB	RGB(S)
3860253	RGB	RGB	RGB	RGB	RGB	RGB(S)
3860550	U	RGB	RGB	U	U	RGB(S)
3861797	RGB	RGB	RGB	RGB	RGB	RGB(S)
3862485	RGB/U	U	RGB	RGB	U	RGB(S)
3863402	RC/2CL	RC	RC	2CL	RGB	RC(S)
3864625	RGB	RGB	RC	RGB	RGB	RGB(S)
3866315	RGB	RGB	RGB	RGB	RGB	RGB(S)
3866844	U	RGB	RC	RC	U	RC(S)
3866912	RGB	RGB	RGB	RGB	RGB	RGB(S)
3867193	RGB	RGB	RGB	RGB	U	RGB(S)
3869326	2CL	RC	RC	U	2CL	RC(S)
3869394	U	U	RC	U	RC	RC(S)
3934343	U	RGB	RGB	RC	U	RGB(S)
3934458	RC	RC	RC	RC	RC	RC(S)
3935651	RGB	RGB	RGB	RGB	RGB	UpperRGB
3935987	RGB	RGB	RGB	RGB	RGB	RGB(S)
3936047	RGB	RGB	RGB	RGB	RGB	RGB(S)
3936327	U	U	RGB	U	U	UpperRGB
3936823	RGB	RGB	RGB	RGB	RGB	UpperRGB
3936921	RC	RC	RC	RGB	RC	RC(S)
3937022	RGB	RGB	RGB	RGB	RGB	RGB(S)
3937075	RC	U	RC	RC	RC	RC(S)
3937217	RC	RC	RC	RC	RC	RC(S)
3938291	RGB	RGB	RGB	RGB	RGB	RGB(S)
3939679	RGB	RGB	RGB	RGB	RGB	RGB(S)
3940854	RGB	RGB	RGB	RGB	RGB	RGB(S)
3941538	U	U	RC	RGB	RC	RC(S)
3942203	RC	RC	RC	RC	RC	RC(S)
3942500	RGB	RGB	RGB	RGB	RGB	RGB(S)
3942701	RGB	RGB	RGB	RGB	RGB	RGB(S)
3946389	RGB	RGB	RGB	RGB	RGB	RGB(S)
3946701	RGB/AGB	RGB	RGB	AGB	RGB	RGB(S)
3947121	RC	RC	RC	RC	U	RC(S)
3951748	RC	RC	RGB	RC	RC	RC(S)
3951839	RC	RC	RC	RC	RC	RC(S)
3952315	RGB	RGB	RGB	RGB	U	UpperRGB
3952656	RC	RC	RC	RC	RC	RC(S)
3953057	RGB/AGB	RGB	RGB	AGB	RGB	RGB(S)
3953330	RGB	RGB	RGB	RGB	RGB	UpperRGB
3954000	RC	RC	RC	RC	RC	RC(S)
3954327	RGB	RGB	RC	RGB	RGB	RGB(S)
3954348	RGB	RGB	RGB	RGB	RGB	RGB(S)
3954671	RGB	RGB	RC	RGB	U	RC(S)
3954766	RGB/AGB	U	RC	AGB	RGB	UpperRGB
3954770	2CL	RC	RC	2CL	2CL	RC(S)
3955502	U	U	RC	U	U	RC(S)
3955590	RGB/AGB	RGB	RC	AGB	RGB	RC(S)
3956513	RC	RC	RC	RC	RC	RC(S)
3956793	RC/U	U	RC	RC	U	RC(S)
3957521	RC	RC	RC	RC	RC	RC(S)
3958400	2CL	RC	RC	2CL	2CL	RC(S)
3958463	RC	RC	RC	RC	RC	RC(S)
3958615	RGB	RGB	RGB	RGB	RGB	UpperRGB
3958725	RGB	RGB	RC	RGB	RGB	RGB(S)
3962670	RGB	RGB	RGB	RGB	RGB	RGB(S)
3962731	RGB	RGB	RGB	RGB	RGB	RGB(S)
3963653	RC/2CL	RC	RC	2CL	RGB	RC(S)
3964632	RGB	RGB	RGB	RGB	RGB	UpperRGB
3965225	RGB	RGB	RC	RGB	RGB	RGB(S)
3965502	RGB	RGB	RGB	RGB	RGB	RGB(S)
3966952	RGB	RGB	RC	RGB	RGB	RGB(S)
3967300	RGB	RGB	RGB	RGB	RGB	RGB(S)
3968119	RGB	RGB	RC	RGB	RGB	RGB(S)
3968545	RGB	RGB	RGB	RGB	RGB	UpperRGB
3968764	RGB	RGB	RGB	RGB	RGB	RGB(S)
3969220	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
3969841	RC	RC	RC	RC	RC	RC(S)
3970053	RGB	RGB	RGB	RGB	RGB	RGB(S)
3970223	RC	RC	RC	RC	RC	RC(S)
3970635	RGB	RGB	RGB	RGB	RGB	RGB(S)
3972675	RGB	RGB	RGB	RGB	RGB	RGB(S)
3973247	RGB	RGB	RGB	RGB	RGB	RGB(S)
3973328	U	RGB	RGB	RC	U	RGB(S)
3973813	RGB	RGB	RGB	RC	RGB	RGB(S)
3974120	RGB/AGB	U	RC	AGB	RGB	RC(S)
3974163	2CL	RC	RC	2CL	2CL	RC(S)
4036007	RC	RC	RC	RGB	RC	RC(S)
4036300	RC	RC	RC	RC	RC	RC(S)
4037216	RGB	RGB	RGB	RGB	RGB	UpperRGB
4037915	U	U	RGB	U	RGB	RGB(S)
4039306	RC	RC	RC	RC	RC	RC(S)
4039831	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
4040211	RGB	RGB	RGB	RGB	U	RGB(S)
4041405	RGB	RGB	RGB	RGB	RGB	UpperRGB
4041406	RC/2CL	RC	RC	2CL	U	RC(S)
4041741	RGB	RGB	RGB	RGB	RGB	RGB(S)
4042300	RGB	U	RC	RGB	RGB	RC(S)
4042863	RGB	RGB	RGB	RGB	RGB	RGB(S)
4042951	RC	RC	RC	RC	RC	RC(S)
4042977	RGB	RGB	RC	RGB	RGB	RGB(S)
4043008	RGB	RGB	RC	RGB	RGB	RGB(S)
4043436	RC	RC	RC	RC	RC	RC(S)
4044855	RGB	RGB	RGB	RGB	U	RGB(S)
4048951	RGB	RGB	RGB	RGB	RGB	RGB(S)
4054771	RGB	RGB	RC	RGB	RGB	RGB(S)
4054905	RGB	RGB	RGB	RGB	RGB	RGB(S)
4055294	RGB	RGB	RC	RGB	RGB	RGB(S)
4056079	RGB	RGB	RGB	RGB	U	RGB(S)
4056266	2CL	RC	RC	2CL	2CL	RC(S)
4056281	RC/U	U	RC	RC	U	RC(S)
4056365	RGB	RGB	RGB	RGB	RGB	RGB(S)
4056994	U	RC	RGB	RC	RGB	UpperRGB
4057076	RC	RC	RC	RC	RC	RC(S)
4057744	RGB/AGB	RGB	RGB	AGB	RGB	RGB(S)
4058004	RC	RC	RC	RC	U	RC(S)
4059499	RGB	RGB	RC	RGB	RGB	RGB(S)
4060545	RC	RC	RC	RC	RC	RC(S)
4060807	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
4060815	U	?	?	RGB	RGB	RGB(S)
4063998	RC	RC	RC	RC	RC	RGB(S)
4064179	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
4064447	U	?	?	U	U	DWARF
4065054	2CL	RC	RC	2CL	2CL	RC(S)
4065939	RGB	RGB	RGB	RGB	U	RGB(S)
4065977	RGB	RGB	RGB	RGB	RGB	RGB(S)
4065994	RGB	RGB	RC	RGB	RGB	RGB(S)
4066278	RGB	RGB	RGB	RGB	RGB	RGB(S)
4066846	RGB	RGB	RGB	RGB	U	RGB(S)
4068048	RGB	RGB	RGB	RGB	RGB	RGB(S)
4069447	RGB	RGB	RGB	RGB	RGB	UpperRGB
4070631	RGB	RGB	RGB	RGB	RGB	UpperRGB
4070714	2CL/U	U	RC	2CL	U	RC(S)
4070746	RGB	RGB	RGB	RGB	U	RGB(S)
4070891	RGB	RGB	RGB	RGB	U	RC(S)
4071104	RC	RC	RC	RC	RC	RC(S)
4071379	RC/2CL	U	RC	RC	2CL	RC(S)
4071396	RC	RC	RC	RC	RC	RC(S)
4072740	U	RGB	?	RGB	U	RGB(S)
4072847	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
4074796	RGB	RGB	RGB	RGB	RGB	RGB(S)
4075610	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
4077249	RGB	RGB	RC	RGB	RGB	RGB(S)
4077835	RGB/AGB	RGB	RGB	AGB	RGB	RGB(S)
4135933	U	U	RGB	U	U	RGB(S)
4136374	RC/2CL	RC	RC	2CL	RC	RC(S)
4136835	RGB	RGB	RGB	RGB	RGB	RGB(S)
4137210	RGB	RGB	RGB	RGB	RGB	RGB(S)
4139784	RGB	RGB	RGB	RGB	U	RGB(S)
4139805	2CL	RC	RC	2CL	2CL	RC(S)
4139914	RC	RC	RC	RC	RC	RC(S)
4140726	RGB	RGB	RC	RGB	U	RGB(S)
4140796	RGB	RGB	RGB	RGB	U	RGB(S)
4141483	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
4141488	RGB	RGB	RGB	RGB	U	RGB(S)
4141698	RGB	RGB	RGB	RGB	RGB	RGB(S)
4141815	RC	RC	RC	RC	RC	RC(S)
4142229	U	U	RGB	U	U	RGB(S)
4143460	RC	RC	RGB	RC	RC	RGB(S)
4143467	RGB	RGB	RGB	RGB	RGB	RC(S)
4144103	RC	RC	RC	RC	RC	RC(S)
4144300	U	U	RGB	U	RGB	RGB(S)
4147993	RGB	RGB	RGB	RGB	U	RGB(S)
4149966	2CL	RC	RC	2CL	2CL	RC(S)
4157276	RC	RC	RC	RC	RC	RGB(S)
4157282	RGB	RGB	RGB	RGB	RGB	UpperRGB
4157786	RGB	RGB	RGB	RGB	RGB	RGB(S)
4164464	RGB	RGB	RGB	RGB	RGB	RGB(S)
4164910	RC	RC	RC	RC	RC	RC(S)
4165109	RGB/AGB	RGB	RGB	AGB	RGB	RGB(S)
4168909	RGB	RGB	RGB	RGB	RGB	RGB(S)
4169130	RC	RC	RC	RC	RC	RC(S)
4169517	RC/2CL	RC	RC	2CL	RGB	RC(S)
4171788	RGB	RGB	RGB	RGB	RGB	RGB(S)
4172283	RGB	RGB	RGB	RGB	RGB	RGB(S)
4173334	RGB/AGB	RGB	RC	AGB	RGB	RGB(S)
4174996	RGB	RGB	RGB	RGB	RGB	RGB(S)
4175481	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
4177025	RGB	RGB	RGB	RGB	RGB	UpperRGB
4241369	RC/2CL	RC	RC	2CL	RGB	RC(S)
4242705	RGB	RGB	RGB	RGB	RGB	UpperRGB
4243284	RGB	RGB	RGB	RGB	RGB	UpperRGB
4243486	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
4243796	RC	RC	RC	RC	RC	RC(S)
4243803	RGB/AGB	U	RGB	AGB	RGB	RC(S)
4244274	RGB	RGB	RGB	RGB	RGB	RGB(S)
4244973	RC/2CL	RC	RC	RC	2CL	RC(S)
4245297	RC	RC	RC	U	RC	RC(S)
4246729	RGB	RGB	RGB	RGB	U	RGB(S)
4247455	U	U	RC	U	U	RC(S)
4248158	U	U	RC	U	RC	RC(S)
4249128	RC	RC	RC	RC	RC	RC(S)
4249279	U	U	RGB	U	RC	RC(S)
4249357	RGB	RGB	RGB	RGB	RGB	RGB(S)
4252080	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
4252461	RGB	RGB	RGB	RGB	U	RGB(S)
4253429	RGB	RGB	RC	RGB	RGB	RGB(S)
4260884	U	U	RC	U	U	RGB(S)
4261170	U	RGB	RGB	RC	U	RGB(S)
4261269	RGB	RGB	RGB	RGB	RGB	RGB(S)
4261881	RGB	RGB	RGB	RGB	RGB	RGB(S)
4262061	RGB	RGB	RC	RGB	RGB	RGB(S)
4262239	RGB	RGB	RC	RGB	RGB	RGB(S)
4262252	RGB	RGB	RGB	RGB	RGB	RGB(S)
4262505	RGB	RGB	RGB	RGB	RGB	RGB(S)
4262667	RGB/AGB	U	RGB	AGB	RGB	RC(S)
4263884	RC	RC	RC	RC	RC	RC(S)
4269096	RGB	U	RGB	RGB	RGB	UpperRGB
4269145	RGB	RGB	RGB	U	RGB	UpperRGB
4269391	RC/U	U	RC	RC	U	RC(S)
4269825	RC/U	U	RC	RC	U	RGB(S)
4270423	RGB	RGB	RGB	RGB	RGB	RGB(S)
4271039	RGB	RGB	RGB	RGB	RGB	RGB(S)
4273491	U	check	RC	RGB	U	RC(S)
4275434	RC/2CL	RC	RC	RC	2CL	RC(S)
4275625	RC	RC	RC	RC	RC	RC(S)
4276070	RC	RC	RC	RC	RC	RC(S)
4276837	RGB	RGB	RGB	RGB	RGB	RGB(S)
4277451	RGB	RGB	RC	RGB	RGB	RGB(S)
4279009	RGB	RGB	RGB	RGB	U	RGB(S)
4279165	U	U	RC	2CL	RGB	RC(S)
4279700	RGB	RGB	RGB	RGB	U	RGB(S)
4280251	RGB	RGB	RGB	RGB	RGB	UpperRGB
4280424	RGB	RGB	RC	RGB	RGB	RGB(S)
4281490	RC/2CL	RC	RC	2CL	RC	RC(S)
4281702	RC	RC	RC	RC	RC	RC(S)
4281847	2CL	RC	RC	2CL	2CL	RC(S)
4282111	RC/2CL	U	RC	RC	2CL	RC(S)
4283451	U	U	?	RGB	U	RC(S)
4283517	RC	U	RC	RC	RC	RC(S)
4284099	2CL	U	RC	2CL	2CL	RGB(S)
4284281	RGB	RGB	RC	RGB	U	RGB(S)
4284581	RGB	U	RC	RGB	RGB	RC(S)
4345370	RGB	RGB	RGB	RGB	RC	RGB(S)
4346266	RGB	RGB	RGB	RGB	RGB	UpperRGB
4346319	RC	RC	RC	RC	RC	RC(S)
4346661	U	U	RGB	U	RGB	UpperRGB
4346893	RC	RC	RC	RC	RC	RC(S)
4346953	RGB	RGB	RC	RGB	RGB	RGB(S)
4347652	U	RGB	RGB	RGB	U	RGB(S)
4348513	RGB	check	RGB	RGB	RGB	RGB(S)
4348593	U	check	RC	U	RGB	RC(S)
4348666	RGB	RGB	RGB	RGB	RGB	RGB(S)
4350501	RGB	RGB	RGB	RGB	RGB	RGB(S)
4351319	U	?	?	U	U	DWARF
4356390	RC	RC	RC	RC	RC	RC(S)
4356964	RC	RC	RC	RC	RC	RC(S)
4357170	RGB	RGB	U	RGB	RGB	RGB(S)
4357390	RGB	RGB	RGB	RGB	RGB	UpperRGB
4357662	RGB	RGB	RC	RGB	U	RGB(S)
4358564	RC	check	RC	RC	RC	RC(S)
4358581	RC	RC	RC	RC	RC	RC(S)
4365609	RC	RC	RC	RC	RC	RC(S)
4366351	RGB	RGB	RGB	RGB	RGB	RGB(S)
4366880	RC/2CL	RC	RC	2CL	RGB	RC(S)
4367337	RGB	RGB	RGB	RGB	RGB	RGB(S)
4370730	RGB	RGB	RGB	RGB	RGB	RGB(S)
4371406	RGB	RGB	RGB	RGB	RGB	RGB(S)
4371562	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
4371615	U	RGB	RC	RGB	2CL	RC(S)
4372082	2CL	RC	RC	U	2CL	RGB(S)
4374106	RGB	RGB	RGB	RGB	RGB	UpperRGB
4374169	RC/U	U	RC	RC	U	RC(S)
4376346	RC/2CL	RC	RC	2CL	RGB	RC(S)
4376913	RGB	RGB	RC	RGB	RGB	RGB(S)
4377436	RGB	RGB	RGB	RGB	U	RGB(S)
4378473	RGB	RGB	RGB	RGB	RGB	RGB(S)
4380775	RGB	RGB	RGB	RGB	RGB	UpperRGB
4381519	U	U	RC	RGB	U	RC(S)
4381719	RC/2CL	U	RC	RC	2CL	RC(S)
4383388	RGB	RGB	RGB	RGB	U	RGB(S)
4445549	RGB	RGB	RGB	RGB	RGB	RGB(S)
4445711	RC	RC	RC	RC	RC	RC(S)
4445966	U	RGB	?	RGB	U	RGB(S)
4445989	U	RGB	RGB	RGB	U	RGB(S)
4446181	RC	RC	RC	RC	RC	RC(S)
4446215	RGB	RGB	RGB	RGB	RGB	RGB(S)
4446405	RGB	RGB	RC	RGB	RGB	RGB(S)
4447974	RGB	RGB	RGB	RGB	RGB	RGB(S)
4448004	U	U	RGB	U	RGB	RGB(S)
4448636	RC	RC	RC	RC	RC	RC(S)
4455406	2CL	RC	RC	2CL	2CL	RGB(S)
4455528	RC	RC	RC	RC	RC	RC(S)
4455785	RC	RC	RC	RC	RC	RC(S)
4456739	RC	RC	RC	RC	RC	RC(S)
4457395	RC	RC	RC	RC	RC	RC(S)
4457761	RGB	RGB	RC	RGB	RGB	RGB(S)
4459025	RC	RC	RC	RC	RC	RC(S)
4459359	RGB	RGB	RGB	RGB	U	RGB(S)
4459408	U	RGB	RGB	U	U	RGB(S)
4459786	RC	RC	RC	RC	RC	RC(S)
4460015	RC	U	RGB	RC	RC	RGB(S)
4465224	RGB	RGB	RGB	RGB	RGB	RGB(S)
4465237	RGB	RGB	RC	RGB	RGB	RGB(S)
4466582	RGB	RGB	RGB	RGB	RGB	RGB(S)
4469602	RGB	RGB	RC	RGB	U	RGB(S)
4469886	RC/2CL	RC	RC	2CL	RGB	RC(S)
4470280	RGB	RGB	RC	RGB	RGB	RGB(S)
4471217	RGB	RGB	RGB	RGB	RGB	RGB(S)
4471811	RGB	RGB	RC	RGB	RGB	RGB(S)
4472729	RGB	RGB	RGB	RGB	U	RGB(S)
4474383	RC	RC	RC	RGB	RC	RC(S)
4475934	RC	RC	RC	RC	RC	RC(S)
4476422	2CL	RC	RC	2CL	2CL	RC(S)
4478281	RGB	U	RGB	RGB	RGB	RGB(S)
4478390	U	RGB	RGB	U	U	UpperRGB
4478615	RGB	RGB	RGB	RGB	RGB	RC(S)
4479314	RGB/AGB	RGB	RGB	AGB	RGB	RC(S)
4479889	U	U	RC	2CL	RGB	RC(S)
4480358	RGB	RGB	RGB	RGB	RGB	UpperRGB
4481621	RGB	RGB	RGB	RGB	U	RGB(S)
4481622	RGB	RGB	RGB	RGB	RGB	RGB(S)
4484996	2CL	RC	RC	2CL	2CL	RC(S)
4543229	RGB	RGB	RGB	RGB	U	RGB(S)
4543371	2CL	RC	RGB	2CL	2CL	RC(S)
4545474	RGB	RGB	RC	RGB	U	RGB(S)
4546625	RC	RC	RC	RC	RC	RC(S)
4547204	U	U	RGB	U	RGB	RGB(S)
4548530	RGB/AGB	U	RGB	AGB	RGB	RC(S)
4548564	RGB	RGB	RGB	RGB	RGB	RGB(S)
4548615	RGB	RGB	?	RGB	RGB	UpperRGB
4553631	RGB	RGB	RGB	RGB	RGB	RGB(S)
4553643	RGB	RGB	RGB	RGB	U	RGB(S)
4553892	RGB	RGB	RGB	RGB	U	RGB(S)
4554044	RC	RC	RC	RC	RC	RC(S)
4555456	RGB	RGB	RGB	U	RGB	UpperRGB
4555699	RC	RC	RC	RC	RC	RC(S)
4555734	RGB	RGB	RGB	RGB	RGB	RGB(S)
4556646	RGB	RGB	RGB	RGB	RGB	RGB(S)
4557817	2CL	RC	RC	2CL	2CL	RC(S)
4567326	RGB	RGB	RGB	RGB	RGB	RGB(S)
4569298	RC	RC	RC	RC	RC	RC(S)
4569691	RC	RC	RC	RC	U	RC(S)
4570120	2CL	RC	RC	2CL	2CL	RC(S)
4571324	RGB	RGB	RC	RGB	U	RC(S)
4571448	RGB	RGB	RC	RGB	U	RGB(S)
4571650	RGB	RGB	RGB	RGB	RGB	RGB(S)
4571962	RGB	RGB	RGB	RGB	RGB	UpperRGB
4575396	RGB/AGB	check	RGB	AGB	RGB	RC(S)
4575420	RGB	RGB	RC	RGB	RGB	RGB(S)
4575645	RC	RC	RC	RC	RC	RC(S)
4577048	RGB	RGB	RGB	RGB	RGB	RGB(S)
4577989	U	RGB	RGB	U	U	UpperRGB
4578246	2CL	RC	RC	2CL	2CL	RC(S)
4578488	RGB	RGB	RGB	RGB	RGB	RGB(S)
4579125	RGB	RGB	RGB	RGB	RGB	RGB(S)
4580159	RGB	RGB	RGB	RGB	RGB	RC(S)
4580189	RGB	RGB	RC	RGB	RGB	RGB(S)
4585508	RC	RC	RC	RC	RC	RC(S)
4586817	RGB	RGB	RGB	RGB	RGB	RGB(S)
4586875	RC	RC	RC	RC	U	RC(S)
4587050	RGB	RGB	RC	RGB	RGB	RGB(S)
4633907	RC	RC	RC	RC	RC	RC(S)
4634108	RGB	RGB	RGB	RGB	RGB	RGB(S)
4634310	RC	RC	RC	RC	RC	RC(S)
4636731	RGB	RGB	RGB	RGB	RGB	RGB(S)
4637793	RGB	RGB	RC	RGB	U	RGB(S)
4637939	RGB	RGB	RGB	RGB	RGB	RGB(S)
4638317	RGB	RGB	RGB	RGB	U	RGB(S)
4640537	RC	RC	RC	RC	RC	RC(S)
4640930	RGB	RGB	RGB	RGB	RGB	RGB(S)
4641439	U	U	RC	U	RC	RC(S)
4641634	RGB	RGB	RGB	RGB	RGB	RC(S)
4644573	RC	RC	RC	RGB	RC	RC(S)
4644949	RGB	RGB	RGB	RGB	RGB	RGB(S)
4645455	RC	RC	RC	RC	RC	RC(S)
4645474	RGB	RGB	RGB	RGB	RGB	RGB(S)
4645513	RC/2CL	RC	RC	2CL	RGB	RGB(S)
4645692	RC	RC	RC	RC	RC	RC(S)
4646012	RC	RC	RC	RC	RC	RC(S)
4646245	RC	RC	RC	RC	RC	RC(S)
4646477	U	RGB	?	RGB	U	RGB(S)
4648485	RGB	RGB	RGB	RGB	RGB	RGB(S)
4651366	2CL	RC	RC	U	2CL	RC(S)
4659706	U	RGB	RGB	RC	U	RC(S)
4659821	2CL	RC	RC	2CL	2CL	RC(S)
4661299	RC	check	RGB	RC	RC	RC(S)
4662188	RGB	RGB	RGB	RGB	RGB	UpperRGB
4662555	RGB	RGB	RGB	RGB	RGB	RGB(S)
4662939	2CL	RC	RC	2CL	2CL	RC(S)
4663185	U	RC	RC	U	RGB	RC(S)
4663478	RGB	RGB	RC	RGB	U	RC(S)
4663623	U	U	RGB	U	U	RC(S)
4663975	RGB	RGB	RGB	RGB	RGB	UpperRGB
4664515	RGB	RGB	RGB	RGB	RGB	RGB(S)
4667909	RGB	RGB	RGB	RGB	RGB	RGB(S)
4669118	RGB	RGB	RC	RGB	RGB	RGB(S)
4669400	RGB	RGB	RGB	RGB	RGB	RGB(S)
4670253	RGB	RGB	RC	RGB	U	DWARF
4671329	RC	RC	RC	RC	RC	RC(S)
4671738	2CL	RC	RC	2CL	2CL	RC(S)
4672904	RGB	RGB	RGB	RGB	RGB	RGB(S)
4678118	RGB	RGB	RGB	RGB	RGB	RGB(S)
4678610	RGB	RGB	RGB	RGB	RGB	RGB(S)
4680570	RC	RC	RC	RC	RC	RC(S)
4680912	RGB	RGB	RGB	RGB	RGB	RGB(S)
4681628	RGB	RGB	RGB	U	RGB	UpperRGB
4682420	RGB	RGB	RGB	RGB	RGB	RGB(S)
4726049	RGB	RGB	RGB	RGB	U	RGB(S)
4729586	RGB	RGB	RGB	RGB	U	RGB(S)
4729920	RGB	RGB	RGB	RGB	RGB	RGB(S)
4731118	RGB	RGB	RGB	RGB	RGB	RGB(S)
4731138	RGB	RGB	RGB	RGB	U	RGB(S)
4732137	RGB	RGB	RGB	RGB	RGB	RGB(S)
4735859	RGB	RGB	RC	RGB	RGB	RGB(S)
4736611	RGB	RGB	RGB	RGB	RGB	RGB(S)
4737942	RGB	RGB	RGB	RGB	U	RGB(S)
4738255	RGB	RGB	RGB	RGB	RGB	UpperRGB
4738539	RGB	RGB	?	RGB	RGB	RGB(S)
4738610	RGB	U	RGB	RGB	RGB	UpperRGB
4738764	RC	RC	RC	RC	U	RC(S)
4739728	RC	RC	RC	RC	U	RC(S)
4741931	RC	RC	RC	RC	RC	RC(S)
4742356	RC	RC	RC	RC	RC	RC(S)
4743924	2CL	RC	RC	2CL	2CL	RC(S)
4750456	RGB	RGB	RGB	RGB	RGB	RGB(S)
4751876	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
4751953	RC	RC	RGB	RC	U	RC(S)
4753224	RGB	RGB	RGB	RGB	RGB	RGB(S)
4754348	RGB	RGB	RGB	RGB	RGB	RGB(S)
4754881	2CL	RC	RC	2CL	2CL	RC(S)
4755372	RGB	RGB	RGB	RGB	RGB	RGB(S)
4755467	RC	RC	RC	RC	RC	RC(S)
4755560	RGB	RGB	RGB	RGB	RGB	RGB(S)
4756219	RGB	RGB	RGB	RGB	RGB	RGB(S)
4756445	2CL	RC	RC	U	2CL	RC(S)
4756746	RGB	RGB	RC	RGB	RGB	RGB(S)
4756934	RGB	RGB	RGB	RGB	RGB	UpperRGB
4757071	RGB	RGB	RC	RGB	U	RGB(S)
4757638	RGB	RGB	RGB	RGB	RGB	RGB(S)
4758222	RGB	U	RGB	RGB	RGB	RGB(S)
4760954	RC	RC	RC	RC	RC	RC(S)
4761037	2CL	RC	RC	2CL	2CL	RC(S)
4762423	RGB	RGB	RC	RGB	RGB	RGB(S)
4763296	U	U	RC	RGB	U	RC(S)
4763631	RGB	RGB	RGB	RGB	RGB	RGB(S)
4764420	RC	RC	RC	RC	RC	RC(S)
4764422	RGB	RGB	RC	RGB	U	RC(S)
4770149	RC	RC	RC	RC	RC	RC(S)
4770846	RC/2CL	RC	RC	2CL	RGB	RC(S)
4771707	RGB	RGB	RGB	U	RGB	UpperRGB
4772647	RC/U	U	RC	RC	U	RC(S)
4772722	RC	RC	RC	RC	RC	RC(S)
4773539	RGB	RGB	RGB	RGB	U	RGB(S)
4774298	RGB	RGB	RGB	RGB	RGB	RGB(S)
4775208	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
4813971	RC	RC	RC	RC	RC	RC(S)
4814198	RC	RC	RC	RC	U	RC(S)
4814689	RGB	check	RC	RGB	RGB	RGB(S)
4818312	RGB	RGB	RGB	RC	RGB	RGB(S)
4818420	RGB	RGB	RGB	RGB	U	RGB(S)
4818830	RC/U	U	RC	RC	U	RC(S)
4821839	RGB	RGB	RGB	RGB	RGB	RGB(S)
4824985	RC	RC	RC	RC	RC	RC(S)
4826087	RGB	RGB	RC	RGB	U	RGB(S)
4826423	RGB	RGB	RC	RGB	RGB	RGB(S)
4826855	RGB	RGB	RGB	RGB	RGB	RGB(S)
4828553	RGB	RGB	RGB	RGB	RGB	RGB(S)
4828670	RC	RC	RC	RC	RC	RC(S)
4829511	RGB	RGB	RGB	RGB	RGB	UpperRGB
4829682	RGB	RGB	RGB	RGB	RGB	RGB(S)
4829985	RC	RC	RC	RC	RC	RC(S)
4830268	RGB	RGB	RGB	RGB	RGB	RGB(S)
4830883	RGB	RGB	RGB	RGB	RGB	RGB(S)
4831169	RGB	RGB	RGB	RGB	RGB	RGB(S)
4831888	RGB	RGB	RGB	RGB	RGB	RGB(S)
4832196	RGB	RGB	RGB	RGB	RGB	UpperRGB
4832376	U	U	RC	2CL	RGB	RC(S)
4832708	RC	RC	RC	U	RC	RC(S)
4832773	RGB	RGB	RC	RGB	RGB	RGB(S)
4833377	RGB	RGB	RGB	RGB	RGB	RGB(S)
4833670	2CL	RC	RC	RGB	2CL	RC(S)
4840514	RC/U	U	RC	RC	U	RC(S)
4840774	U	RC	RC	U	U	RC(S)
4843143	RC	RC	RC	RC	RC	RC(S)
4844527	U	RC	RC	U	U	RC(S)
4844589	RC/U	U	RC	RC	U	RC(S)
4845694	RC	RC	RC	RC	RC	RC(S)
4850315	2CL	RC	RC	2CL	2CL	RC(S)
4850790	RGB	RGB	RGB	RGB	RGB	RGB(S)
4851519	U	U	RC	U	U	RC(S)
4851832	RGB	RGB	RGB	RGB	RGB	RGB(S)
4851948	RGB	RGB	RC	RGB	RGB	RGB(S)
4852302	RC	RC	RGB	RC	RC	RC(S)
4852480	RGB	RGB	RGB	RGB	U	RGB(S)
4857279	RGB	RGB	RGB	RGB	RGB	RGB(S)
4857853	RC	RC	RC	RC	RC	RC(S)
4858299	RGB	RGB	RGB	U	RGB	UpperRGB
4858315	RGB	RGB	RGB	RGB	RGB	RGB(S)
4860292	2CL	RC	RC	2CL	2CL	RC(S)
4862353	2CL	RC	RC	2CL	2CL	RC(S)
4863282	RGB	RGB	RGB	RGB	RGB	RGB(S)
4863289	RGB	U	RGB	RGB	RGB	UpperRGB
4863352	RGB	U	RGB	RGB	RGB	RGB(S)
4902641	2CL	RC	RC	2CL	2CL	RC(S)
4902701	RGB	RGB	RGB	RGB	U	RGB(S)
4903283	RC	RC	RC	U	RC	RC(S)
4904166	RGB	check	RGB	RGB	RGB	RGB(S)
4904671	U	U	RGB	U	RGB	RGB(S)
4906950	RGB	RGB	RC	RGB	RGB	RGB(S)
4907665	RGB	RGB	RGB	RGB	RGB	RGB(S)
4907832	U	U	RGB	U	RGB	RGB(S)
4908025	RGB	RGB	RGB	RGB	RGB	UpperRGB
4908318	U	U	RGB	U	RGB	RGB(S)
4912124	RGB	RGB	RGB	RGB	RGB	RGB(S)
4912702	U	RGB	RC	2CL	U	RC(S)
4912918	RGB	check	RGB	RGB	RGB	RGB(S)
4913049	RGB	RGB	RGB	RGB	RGB	RGB(S)
4913771	RGB	RGB	RGB	RGB	RGB	RGB(S)
4914234	RC	RC	RC	RC	RC	RC(S)
4915387	RGB	RGB	RGB	RGB	RGB	RGB(S)
4915716	RGB	RGB	RGB	RGB	U	RGB(S)
4916620	RGB	RGB	RGB	RGB	RGB	UpperRGB
4918371	RGB	RGB	RGB	RGB	U	RGB(S)
4918748	RGB	RGB	RGB	RGB	U	RC(S)
4918925	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
4918972	RC	RC	RC	RC	RC	UpperRGB
4919239	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
4920044	RGB	RGB	RGB	RGB	RGB	UpperRGB
4920600	RGB	RGB	RGB	RGB	RGB	RGB(S)
4920997	U	U	RGB	U	RGB	RC(S)
4921047	RGB	RGB	RGB	RGB	RGB	RGB(S)
4928515	RC	RC	RC	RC	RC	RC(S)
4928958	RGB	RGB	RGB	RGB	RGB	RGB(S)
4929697	U	U	RC	U	RC	RC(S)
4930018	2CL	RC	RC	2CL	2CL	RC(S)
4930269	2CL	RC	RC	2CL	2CL	RC(S)
4930464	RGB	RGB	RGB	RGB	U	RC(S)
4930617	RC	RC	RC	RC	RC	RC(S)
4930906	RC	RC	RC	RC	RC	RC(S)
4931389	RGB	RGB	RGB	RGB	RGB	RGB(S)
4932311	RGB	RGB	RGB	RGB	RGB	RGB(S)
4933594	RC	RC	RC	RC	RC	RC(S)
4933782	RGB/AGB	U	RC	AGB	RGB	RC(S)
4934147	RGB	RGB	RGB	RGB	RGB	RGB(S)
4934550	RGB	RGB	RGB	RGB	RGB	RGB(S)
4936335	RGB	RGB	RGB	RGB	RGB	UpperRGB
4936438	RGB	U	RGB	RGB	RGB	RGB(S)
4937204	U	RGB	RGB	RC	U	RGB(S)
4937257	RC	RC	RC	RC	RC	RC(S)
4937576	RGB	RGB	RGB	RGB	U	RGB(S)
4937784	RGB	RGB	RC	RGB	RGB	RGB(S)
4939895	RGB	RGB	RGB	RGB	RGB	RGB(S)
4940439	2CL/U	U	RC	2CL	U	RC(S)
4940536	RGB	RGB	RC	RGB	RGB	RGB(S)
4940916	2CL	RC	RC	2CL	2CL	RC(S)
4945337	RC	RC	RC	RC	U	RC(S)
4946220	RGB	RGB	RGB	RGB	RGB	RGB(S)
4946445	RGB	RGB	RGB	RGB	U	RC(S)
4946632	RGB	RGB	RGB	RGB	RGB	RGB(S)
4946997	RGB	RGB	?	RGB	RGB	RGB(S)
4948344	RC/2CL	RC	RC	2CL	RGB	RC(S)
4948479	RGB	RGB	RGB	RGB	RGB	RGB(S)
4949422	RC/2CL	RC	RC	RC	2CL	RC(S)
4949473	RC	RC	RC	RC	RC	RC(S)
4950323	RGB	RGB	RGB	RGB	RGB	RGB(S)
4951617	RC	RC	RC	RC	RC	RC(S)
4952454	RGB	RGB	RC	RGB	RGB	RGB(S)
4952516	RGB	RGB	RC	RGB	RGB	RGB(S)
4952717	RGB	RGB	RGB	RGB	RGB	RGB(S)
4953192	RC	RC	RC	RGB	RC	notDone
4953262	RGB	RGB	RGB	RGB	RGB	RGB(S)
4990198	U	RGB	RC	U	RC	RGB(S)
4991033	RGB	RGB	RGB	RGB	RGB	RGB(S)
4991425	U	U	RC	RGB	RC	RC(S)
4991732	RGB	RGB	RGB	RGB	U	RGB(S)
4995049	U	RGB	?	U	U	notDone
4995218	RGB/AGB	U	RGB	AGB	RGB	RC(S)
4995788	RGB	RGB	RGB	RGB	RGB	RGB(S)
4995956	RC/2CL	RC	RC	RC	2CL	RC(S)
4996676	RGB	RGB	RGB	RGB	U	RGB(S)
4997023	RGB	RGB	RGB	RGB	RGB	RGB(S)
5000089	RGB	RGB	RGB	RGB	RGB	RGB(S)
5000307	RC	RC	RC	RC	RC	RGB(S)
5001658	RC	U	RC	RC	RC	RGB(S)
5002732	RGB	RGB	RGB	RGB	RGB	RGB(S)
5002776	RC	U	RC	RC	RC	RGB(S)
5003442	RGB	RGB	RC	RGB	RGB	RGB(S)
5003549	RGB	RGB	RGB	RGB	RGB	RGB(S)
5003625	RGB	U	RC	RGB	RGB	RGB(S)
5004660	RGB	RGB	RGB	U	RGB	UpperRGB
5005173	RGB	RGB	RGB	RGB	RGB	RGB(S)
5005217	RC	RC	RC	RC	RC	RC(S)
5005243	RGB	RGB	RGB	RGB	U	RGB(S)
5005508	RGB	RGB	RC	RGB	U	RGB(S)
5006206	RC	RC	RC	RC	RC	RC(S)
5006454	2CL	RC	RC	2CL	2CL	RC(S)
5006817	RGB	RGB	RGB	RGB	RGB	RGB(S)
5007332	RGB	RGB	RGB	RGB	RGB	RGB(S)
5008936	RGB	RGB	RC	RGB	RGB	RGB(S)
5008996	RGB	RGB	RGB	RGB	U	RGB(S)
5009376	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
5009393	RC	RC	RC	RC	RC	RC(S)
5016065	U	RGB	RC	U	U	RGB(S)
5016549	RGB	RGB	RGB	RGB	RGB	RC(S)
5017711	RC	RC	RC	RC	RC	RC(S)
5017766	RGB	RGB	RGB	RGB	RGB	RGB(S)
5018570	RC	RC	RC	RC	RC	RC(S)
5018689	RGB	RGB	RC	RGB	RGB	RGB(S)
5021453	RC	RC	RC	RC	RC	RC(S)
5022571	2CL	RC	RC	2CL	2CL	RC(S)
5022741	RGB	RGB	RGB	RGB	RGB	RGB(S)
5023732	RGB	RGB	RGB	RC	RGB	RGB(S)
5023889	RGB	RGB	RGB	RGB	RGB	RGB(S)
5023953	RC/2CL	RC	RC	RC	2CL	RC(S)
5024043	RGB	RGB	RGB	RGB	RGB	RGB(S)
5024143	U	U	RC	RGB	U	RC(S)
5024322	U	RC	RC	U	RGB	RC(S)
5024456	U	RGB	RGB	U	U	UpperRGB
5024750	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
5025021	RGB	RGB	RGB	RGB	RGB	RGB(S)
5025895	RGB	RGB	RGB	RGB	RGB	RGB(S)
5026008	RGB	RGB	RGB	RGB	RGB	notDone
5026178	RGB/U	U	RGB	RGB	U	RGB(S)
5026399	U	check	RGB	RGB	U	RC(S)
5031925	RGB	RGB	RGB	RGB	RGB	RGB(S)
5032140	RGB	RGB	RC	RGB	U	RC(S)
5032701	RGB	RGB	RGB	U	RGB	UpperRGB
5032801	U	?	?	RGB	U	RGB(S)
5033397	U	RGB	RGB	RGB	U	RGB(S)
5033804	RC/2CL	RC	RC	2CL	RGB	RC(S)
5034206	RGB	RGB	RC	RGB	RGB	RGB(S)
5034571	RGB	RGB	RGB	RGB	RGB	RGB(S)
5035304	RGB	RGB	RGB	RGB	RGB	RGB(S)
5038397	RGB	U	RC	RGB	RGB	RGB(S)
5039087	RGB	RGB	RGB	U	RGB	UpperRGB
5039392	RGB	RGB	RGB	RGB	RGB	UpperRGB
5040572	RC/2CL	RC	RC	2CL	RGB	RC(S)
5040851	RGB	RGB	RGB	RGB	RGB	RGB(S)
5041311	RGB	RGB	RGB	RGB	RGB	UpperRGB
5042916	RC/2CL	RC	RC	2CL	RC	RC(S)
5078240	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
5080831	RGB	RGB	RGB	RGB	U	RGB(S)
5083205	RGB	RGB	RGB	RGB	RGB	RGB(S)
5083936	RC	RC	RC	RC	RC	RC(S)
5084148	RGB	RGB	RGB	RGB	U	UpperRGB
5084662	RC	RC	RC	RC	RC	RC(S)
5084999	RGB	RGB	RGB	RGB	RGB	RGB(S)
5087190	2CL	U	RC	2CL	2CL	RC(S)
5087542	RC	RC	RC	RC	RC	RC(S)
5088148	RC	RC	RC	RC	RC	RC(S)
5088362	RC	RC	RC	RC	RC	RC(S)
5089305	RC	RC	RC	RC	RC	RC(S)
5091962	RGB	RGB	RGB	RGB	RGB	RGB(S)
5092846	RGB	RGB	RGB	RGB	RGB	RGB(S)
5094118	RGB	RGB	RC	RGB	RGB	RGB(S)
5094833	U	check	RC	RC	U	RC(S)
5095886	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
5095946	RC	RC	RC	RC	RC	RC(S)
5096092	RC	RC	RC	RC	RC	RC(S)
5097114	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
5097690	U	RC	RC	U	U	RC(S)
5097873	RC	RC	RC	RC	RC	RC(S)
5098143	RC	RC	RC	RC	RC	RC(S)
5098145	2CL	RC	RC	U	2CL	RC(S)
5104573	RC	RC	RC	RC	RC	RC(S)
5104949	RC	RC	RC	RC	RGB	RC(S)
5105190	RGB	RGB	RC	RGB	RGB	RGB(S)
5105399	RGB	RGB	RC	RGB	RGB	RGB(S)
5106217	RC/U	U	RC	RC	U	RC(S)
5107886	RGB	RGB	RC	RGB	RGB	RC(S)
5107950	RGB	RGB	RGB	RGB	RGB	RGB(S)
5108170	RGB	RGB	RGB	U	RGB	UpperRGB
5108638	U	RGB	?	U	U	UpperRGB
5109052	RGB	RGB	RGB	RGB	RGB	RGB(S)
5109878	RGB	RGB	RGB	RGB	RGB	notDone
5110725	U	?	?	RGB	U	DWARF
5110961	RGB	RGB	RGB	RGB	RGB	RGB(S)
5111300	U	check	RC	RC	RGB	RC(S)
5111949	RC	RC	RC	RC	RC	RC(S)
5112072	RGB	RGB	RC	RGB	RGB	RC(S)
5112288	RC/U	U	RC	RC	U	RC(S)
5112361	RGB	RGB	RC	RGB	RGB	RC(S)
5112373	RC	RC	RC	RC	RC	RC(S)
5112387	RC	RC	RC	RC	RC	RC(S)
5112401	RC	RC	RC	RC	RC	RC(S)
5112467	RC	RC	RC	RC	RC	RC(S)
5112481	RGB	RGB	RGB	RGB	RGB	UpperRGB
5112730	RC	RC	RC	RC	RC	RC(S)
5112744	RGB	RGB	RGB	RGB	U	RGB(S)
5112786	RGB	RGB	RGB	RGB	RGB	UpperRGB
5112880	RGB	RGB	RGB	RGB	RGB	RGB(S)
5112938	RC	RC	RC	RC	RC	RC(S)
5112948	RGB	RGB	RC	RGB	U	RC(S)
5112950	RC	RC	RC	RC	RC	RC(S)
5112974	RC	RC	RC	RC	RC	RC(S)
5113041	RGB	RGB	RGB	RGB	U	RC(S)
5113061	RGB	RGB	RGB	U	RGB	UpperRGB
5113910	RGB	RGB	RGB	RGB	RGB	UpperRGB
5119742	RGB	RGB	RGB	RGB	U	RGB(S)
5121605	RC	RC	RC	RC	RC	RC(S)
5123226	RC	RC	RC	RC	RC	RC(S)
5124813	RC/2CL	check	RC	RC	2CL	RC(S)
5126724	RGB	U	RGB	RGB	RGB	RGB(S)
5127940	RGB	RGB	RGB	RGB	RGB	UpperRGB
5128171	2CL	RC	RC	2CL	2CL	RC(S)
5128272	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
5129011	RC	RC	RC	RC	RC	RC(S)
5129236	RGB	RGB	RGB	RGB	RGB	RGB(S)
5129971	U	RC	RC	RGB	U	RC(S)
5130161	RC	RC	RC	RC	RC	RC(S)
5165979	RGB	RGB	RGB	RGB	RGB	RGB(S)
5166068	RGB	RGB	RGB	RGB	RGB	RGB(S)
5167473	RC	RC	RC	RC	RC	RGB(S)
5167972	RGB	RGB	RC	RGB	U	RGB(S)
5168382	RGB	RGB	RGB	RGB	RGB	RGB(S)
5168707	RGB	RGB	RGB	RGB	U	RGB(S)
5168713	RGB	RGB	RGB	RGB	RGB	RGB(S)
5171575	RGB	RGB	RGB	RGB	RGB	UpperRGB
5172229	RGB	RGB	RGB	RGB	U	RGB(S)
5174642	RGB	U	RGB	RGB	RGB	UpperRGB
5175152	2CL	RC	RC	RGB	2CL	RC(S)
5175621	RGB	RGB	RGB	RGB	RGB	RGB(S)
5175734	RC	RC	RC	RC	RC	RGB(S)
5176520	RGB	RGB	RGB	RGB	RGB	RGB(S)
5176709	RGB	U	RC	RGB	RGB	RGB(S)
5179166	RGB	RGB	RGB	RGB	RGB	RGB(S)
5180026	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
5181651	RC/2CL	RC	RC	RC	2CL	RC(S)
5181782	RC	RC	RC	RC	RC	RC(S)
5181839	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
5183325	RGB	RGB	RGB	RGB	RGB	RGB(S)
5183935	RC	RC	RC	RC	RC	RC(S)
5184073	RGB	RGB	RGB	RGB	RGB	UpperRGB
5184199	2CL	RC	RC	RGB	2CL	RC(S)
5184276	RC	RC	RGB	RC	RC	RGB(S)
5192039	RC/U	U	RC	RC	U	RC(S)
5193840	2CL	RC	RC	2CL	2CL	RC(S)
5193912	RGB	RGB	RGB	RGB	RGB	RGB(S)
5196152	RGB	RGB	RC	RGB	RGB	RGB(S)
5196300	RGB	RGB	RGB	RGB	RGB	RGB(S)
5198142	U	U	RC	U	U	RC(S)
5199906	U	RGB	RC	2CL	U	RGB(S)
5201670	RGB	RGB	RGB	RGB	RGB	RGB(S)
5202286	U	RC	RC	RGB	U	RGB(S)
5206349	RGB	check	RGB	RGB	RGB	RGB(S)
5207415	RGB	RGB	RGB	RGB	RGB	RGB(S)
5208056	U	U	RC	U	U	RC(S)
5208211	RGB	U	RGB	RGB	RGB	RGB(S)
5210624	RC/U	U	RC	RC	U	RC(S)
5211720	RC	RC	RC	RC	RC	RC(S)
5211724	RGB	RGB	RGB	RGB	RGB	RGB(S)
5211806	2CL	RC	RC	RGB	2CL	RC(S)
5213512	RC	RC	RC	RC	RC	RC(S)
5214140	RGB	check	RGB	RGB	RGB	RGB(S)
5215820	RGB	RGB	RGB	RGB	RGB	RGB(S)
5216733	RC	check	RC	RC	RC	RC(S)
5218022	RGB/AGB	U	RGB	AGB	RGB	RGB(S)
5218105	RC	RC	RC	RC	RC	RC(S)
5218333	RGB	RGB	RGB	RGB	RGB	RGB(S)
5218957	RC	RC	RC	RC	RC	RC(S)
5219465	RC	RC	RGB	RC	RC	RC(S)
5219637	2CL	RC	RC	2CL	2CL	RC(S)
5219666	RGB	RGB	RGB	RGB	U	RGB(S)
5219779	2CL	RC	RC	2CL	2CL	RC(S)
5220010	RGB	RGB	RGB	RGB	RGB	RGB(S)
5253296	RGB	RGB	RGB	RGB	U	RGB(S)
5253782	RC	RC	RC	RC	RC	RC(S)
5254812	RGB	RGB	RGB	RGB	RGB	RGB(S)
5255835	RGB	RGB	RGB	RGB	RGB	RGB(S)
5256019	RC	RC	RC	RC	RC	RC(S)
5257167	U	RC	RC	U	U	RC(S)
5262610	RGB	U	RGB	RGB	RGB	RGB(S)
5262973	U	check	RC	RC	RGB	RC(S)
5263007	RC	RC	RC	RC	RC	RC(S)
5264406	RC	RC	RGB	RC	RC	RC(S)
5264655	RC	RC	RC	RC	RC	RC(S)
5265226	RGB	RGB	RGB	RGB	RGB	RGB(S)
5265256	RGB	RGB	RGB	RGB	RGB	RGB(S)
5265577	RGB	RGB	RC	RGB	RGB	RGB(S)
5266369	RGB	check	RGB	RGB	RGB	RGB(S)
5266416	RC	RC	RC	RC	RC	RC(S)
5267939	RGB	RGB	RC	RGB	RGB	RGB(S)
5269165	RC	RC	RGB	RC	RC	RC(S)
5270933	RC	RC	RC	RC	RC	RC(S)
5271191	RC	RC	RC	RC	RC	RC(S)
5271626	RC	RC	RC	RC	RC	RC(S)
5272829	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
5272843	RC	RC	RGB	RC	RC	RC(S)
5282288	RC/2CL	RC	RC	2CL	RC	RC(S)
5282875	RC	RC	RC	RC	RC	RC(S)
5283798	RC/2CL	RC	RC	2CL	RGB	RC(S)
5283958	RC/2CL	RC	RC	2CL	RC	RC(S)
5284127	RC	RC	RC	RC	RC	RC(S)
5284948	RGB	RGB	RGB	RGB	RGB	RGB(S)
5285357	RC	RC	RC	RC	RC	RC(S)
5285490	RGB	RGB	RC	RGB	RGB	RGB(S)
5287034	RGB	RGB	RC	RGB	RGB	RGB(S)
5287065	RGB	RGB	RC	RGB	RGB	RGB(S)
5287610	RGB	RGB	RGB	RGB	RGB	RGB(S)
5287706	2CL	RC	RC	2CL	2CL	RC(S)
5288607	RC/2CL	RC	RC	2CL	RGB	RC(S)
5288716	RC	RC	RC	RC	RC	RC(S)
5289571	RGB	U	RGB	RGB	RGB	RGB(S)
5290071	RC	RC	RC	RC	RC	RC(S)
5295280	RGB	RGB	RC	RGB	RGB	RGB(S)
5295898	RGB	RGB	RGB	RGB	RGB	RGB(S)
5297572	U	RGB	RGB	RGB	U	RGB(S)
5297605	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
5300269	U	U	RC	RGB	U	RC(S)
5300767	RGB	RGB	RGB	RGB	RGB	RGB(S)
5302674	RGB	RGB	RC	RGB	RGB	RGB(S)
5303930	RGB	RGB	?	RGB	RGB	UpperRGB
5304355	RC/2CL	RC	RC	2CL	RC	RC(S)
5304515	RC/U	U	RC	RC	U	RC(S)
5304582	RC	RC	RC	RC	RC	RC(S)
5305259	RGB	RGB	RC	RGB	RGB	RC(S)
5306095	RC	check	RC	RC	RC	RC(S)
5306751	RGB	RGB	RGB	RGB	RGB	RGB(S)
5307203	RGB	RGB	RGB	RGB	RGB	RGB(S)
5307348	2CL	RC	RC	2CL	2CL	RC(S)
5307930	RC/2CL	RC	RC	RC	2CL	RC(S)
5308081	2CL	RC	RC	2CL	2CL	RC(S)
5308777	RGB	RGB	RC	RGB	RGB	RGB(S)
5339687	RC	RC	RC	RC	RC	RC(S)
5339823	RC	U	RGB	RC	RC	RC(S)
5340189	RGB	RGB	RC	RGB	RGB	RGB(S)
5341131	U	RGB	RC	2CL	RGB	RGB(S)
5342486	RGB	RGB	RGB	RGB	RGB	RGB(S)
5343454	RGB	RGB	RGB	RGB	RGB	RGB(S)
5344460	RGB/AGB	U	RC	AGB	RGB	RC(S)
5344943	RGB	RGB	RGB	RGB	RGB	RGB(S)
5345094	RGB	RGB	RGB	RGB	RGB	RGB(S)
5350163	RGB	RGB	RC	RGB	RGB	RGB(S)
5352699	RC	RC	RC	RC	RC	RC(S)
5353108	U	RC	RC	AGB	RGB	RC(S)
5353178	RC	RC	RC	RC	RC	RC(S)
5353200	RC	RC	RC	RC	RC	RC(S)
5353283	RGB/AGB	RGB	RGB	AGB	RGB	RGB(S)
5354104	RGB	RGB	RC	RGB	RGB	RGB(S)
5356201	RGB	RGB	RGB	RGB	RGB	RGB(S)
5358184	RGB	RGB	RGB	RGB	RGB	RGB(S)
5358969	RGB	RGB	RGB	RGB	RGB	RGB(S)
5359241	RGB	RGB	RGB	RGB	U	RC(S)
5359478	RC	RC	RC	RC	RC	RC(S)
5359568	RGB	RGB	RGB	RGB	RGB	RGB(S)
5359600	RGB	RGB	RGB	RGB	RGB	RGB(S)
5360757	U	RGB	RGB	RC	U	RGB(S)
5370902	RGB	RGB	RC	RGB	RGB	RGB(S)
5371124	RGB	RGB	RGB	RGB	U	RGB(S)
5371173	RGB	RGB	RGB	RGB	RGB	RGB(S)
5371202	RGB	RGB	RGB	RGB	RGB	RGB(S)
5371626	RGB	RGB	RGB	RGB	RGB	RGB(S)
5371676	RGB	RGB	RGB	U	RGB	UpperRGB
5371756	RGB	check	RGB	RGB	RGB	RC(S)
5372374	RGB	RGB	RGB	RGB	RGB	RGB(S)
5373278	RGB	RGB	RGB	RGB	RGB	RGB(S)
5374118	U	U	RC	2CL	RGB	RC(S)
5374221	RC	RC	RGB	RC	RC	RGB(S)
5376348	RGB	RGB	RGB	RGB	RGB	UpperRGB
5376385	RGB	RGB	RGB	RGB	RGB	RGB(S)
5376963	RC	RC	RC	RC	RC	RC(S)
5380775	U	RGB	RC	2CL	RGB	RC(S)
5383275	RC/2CL	RC	RC	2CL	U	RC(S)
5383359	RC	RC	RC	RC	RC	RC(S)
5384584	RGB/AGB	U	RC	AGB	RGB	notDone
5384777	RGB	RGB	RGB	RGB	RGB	RGB(S)
5385518	RGB	RGB	RC	RGB	RGB	RC(S)
5389557	U	U	RGB	U	RGB	UpperRGB
5390372	RGB	RGB	RGB	RGB	RGB	RGB(S)
5390438	U	?	?	RGB	U	RGB(S)
5391275	RGB	RGB	RGB	RGB	RGB	RGB(S)
5392313	RGB	RGB	RC	RGB	RGB	RGB(S)
5392657	RGB	RGB	RGB	RGB	U	RGB(S)
5393304	RC/U	U	RC	RC	U	RC(S)
5393453	RGB	RGB	RC	RGB	RGB	RGB(S)
5394451	RGB	RGB	RC	RGB	RGB	RGB(S)
5394705	RGB/AGB	RGB	?	AGB	RGB	DWARF
5395669	RC	RC	RC	RC	RC	RC(S)
5395887	RGB	RGB	RGB	RGB	RGB	RGB(S)
5395942	RGB	RGB	?	RGB	RGB	DWARF
5395997	RC	RC	RC	RC	RC	RC(S)
5426041	U	RGB	RGB	2CL	U	RGB(S)
5427229	RC	RC	RC	RC	RC	RC(S)
5428360	RGB	RGB	RC	RGB	RGB	RGB(S)
5430086	U	RC	RC	RGB	U	RGB(S)
5430779	RGB	RGB	RC	RGB	RGB	RGB(S)
5431353	RGB	RGB	RGB	RGB	RGB	UpperRGB
5435961	RC	RC	RC	RC	RC	RC(S)
5436082	RC	RC	RC	RC	RC	RC(S)
5436490	RGB	RGB	RGB	RGB	RGB	RGB(S)
5436814	RGB	RGB	RGB	RGB	RGB	UpperRGB
5437909	RGB	RGB	RGB	RGB	RGB	RGB(S)
5439087	RC	RC	RC	RC	RC	RC(S)
5439339	2CL	RC	RC	U	2CL	RC(S)
5439372	RGB/AGB	RGB	?	AGB	U	notDone
5440198	RGB	RGB	RGB	RGB	RGB	RGB(S)
5440488	RGB	RGB	RC	RGB	U	RC(S)
5441150	RC	RC	RC	RC	RC	RC(S)
5443651	RGB	RGB	RGB	RGB	RGB	RGB(S)
5443741	RGB	RGB	RGB	RGB	RGB	RGB(S)
5444972	RGB/AGB	check	RGB	AGB	RGB	UpperRGB
5445796	RC	RC	RC	RC	RC	RC(S)
5446242	RGB	RGB	RGB	RGB	RGB	UpperRGB
5446355	RGB	RGB	RGB	RGB	RGB	UpperRGB
5446927	U	RC	RGB	RC	RGB	RC(S)
5450049	RGB	RGB	RC	RGB	RGB	RGB(S)
5450413	RGB	RGB	RGB	RGB	RGB	UpperRGB
5450439	RGB	RGB	RGB	RGB	RGB	RGB(S)
5450937	RGB	RGB	RGB	RGB	RGB	RGB(S)
5451290	RC	RC	RC	RC	RC	RC(S)
5455901	RC	RC	RC	RC	RC	RC(S)
5456086	RGB	RGB	RC	RGB	RGB	RGB(S)
5456612	RGB	RGB	RGB	RGB	RGB	UpperRGB
5457518	RGB	RGB	RGB	RGB	RGB	RGB(S)
5457811	RGB	RGB	RGB	RGB	U	RGB(S)
5458219	RGB	RGB	RGB	RGB	RGB	UpperRGB
5459287	2CL	RC	RC	2CL	2CL	RC(S)
5459494	U	RGB	RC	2CL	U	RGB(S)
5459563	RGB	U	RGB	RGB	RGB	UpperRGB
5459855	RGB	RGB	RGB	RGB	RGB	RGB(S)
5460741	RC/U	U	RC	RC	U	RGB(S)
5461146	RGB	RGB	RGB	RGB	RGB	RGB(S)
5461447	RC	RC	RC	RC	RGB	RC(S)
5461921	RGB	RGB	RGB	RGB	RGB	RGB(S)
5462797	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
5468123	RGB	RGB	RGB	RGB	RGB	RGB(S)
5468161	RGB	U	RC	RGB	RGB	RGB(S)
5470218	RGB	RGB	RGB	RGB	RGB	RGB(S)
5471005	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
5471396	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
5472717	RGB	RGB	RC	RGB	RGB	RGB(S)
5472964	RGB	RGB	RGB	RGB	RGB	RGB(S)
5472976	RGB	RGB	RGB	RGB	RGB	RGB(S)
5473628	U	U	RC	RGB	U	RC(S)
5473840	2CL	RC	RC	2CL	2CL	RC(S)
5474712	RC	U	RC	RC	RC	RC(S)
5475271	RGB	RGB	RGB	U	RGB	UpperRGB
5475952	RGB	RGB	RGB	RGB	U	RGB(S)
5476034	RC	RC	RC	RC	RC	RC(S)
5477873	RGB	RGB	RGB	RGB	U	RGB(S)
5477973	RC	RC	RC	RC	RC	RC(S)
5478010	RC	RC	RC	RC	RC	RC(S)
5478864	RC	RC	RC	RC	RC	RC(S)
5479483	RGB	RGB	RC	RGB	RGB	RC(S)
5480957	2CL	RC	RC	2CL	2CL	RC(S)
5511566	RC	RC	RGB	U	RC	RC(S)
5512777	RC	RC	RC	RC	RC	RC(S)
5512910	RC	RC	RC	RC	RC	RC(S)
5514024	RGB	RGB	RGB	RGB	RGB	RGB(S)
5514079	RGB	RGB	RC	RGB	RGB	RGB(S)
5514974	RC	RC	RC	RC	RC	RC(S)
5515314	RGB	RGB	RGB	RGB	RGB	RGB(S)
5515794	RC/2CL	RC	RC	2CL	RC	RC(S)
5515939	RC	RC	RC	RC	RC	RC(S)
5517118	RC	RC	RC	RC	RC	RC(S)
5517310	RGB	RGB	RGB	RGB	RGB	UpperRGB
5517442	RC	RC	RC	RC	RC	RC(S)
5521210	RGB	RGB	RGB	RGB	RGB	RGB(S)
5521718	RGB	RGB	RGB	RGB	RGB	RGB(S)
5522071	RGB	RGB	RGB	RGB	RGB	RGB(S)
5522479	RGB	U	RC	RGB	RGB	RC(S)
5522575	RGB	RGB	RGB	RGB	RGB	RGB(S)
5522686	RGB	RGB	RGB	RGB	RGB	RGB(S)
5522822	RC	RC	RGB	RC	RC	RC(S)
5524119	RC/2CL	RC	RC	RC	2CL	RC(S)
5524229	RGB	RGB	RGB	RGB	RGB	RGB(S)
5524720	RGB	RGB	RGB	RGB	RGB	RGB(S)
5525400	RGB	RGB	RGB	RGB	U	RGB(S)
5525484	RGB	RGB	RC	RGB	RGB	RGB(S)
5525572	RC	RC	RGB	RC	U	RC(S)
5525753	RC	RC	RC	RC	RC	RC(S)
5526083	RC	RC	RC	RC	RC	RC(S)
5526130	U	U	RGB	RC	U	UpperRGB
5528757	RGB	RGB	RGB	U	RGB	UpperRGB
5530664	RGB	RGB	RGB	RGB	RGB	RGB(S)
5530982	RGB	RGB	RGB	RGB	RGB	RGB(S)
5531278	RC	RC	RC	RC	U	RGB(S)
5534253	RC	RC	RC	RC	RC	RC(S)
5534335	RGB	RGB	RGB	RGB	U	RGB(S)
5534910	2CL	RC	RC	2CL	2CL	RGB(S)
5534973	RGB	U	RC	RGB	RGB	RGB(S)
5535029	RGB	RGB	RGB	RGB	RGB	UpperRGB
5541499	RGB	RGB	RGB	RGB	RGB	UpperRGB
5542222	RGB	RGB	RGB	RGB	U	RGB(S)
5543289	RGB	RGB	RGB	RGB	RGB	RGB(S)
5544444	RGB	RGB	RC	RGB	RGB	RGB(S)
5544447	RGB	RGB	RGB	RGB	RGB	RGB(S)
5544606	RGB	RGB	RC	RGB	RGB	RGB(S)
5544763	2CL	RC	RC	2CL	2CL	RC(S)
5545303	RC	RC	RC	RC	RC	RC(S)
5545340	RC	RC	RC	RC	RC	RC(S)
5545719	RGB	RGB	RC	RGB	RGB	RGB(S)
5546141	RGB	RGB	RGB	RGB	RGB	RGB(S)
5546749	RC/U	U	RC	RC	U	RC(S)
5547077	2CL	RC	RC	2CL	2CL	RC(S)
5551189	U	U	RC	2CL	RGB	RC(S)
5552283	RGB	RGB	RC	RGB	RGB	RGB(S)
5553045	RC	RC	RC	RC	RC	RC(S)
5553307	U	RGB	RGB	RGB	U	RGB(S)
5553963	RGB	RGB	RGB	RGB	RGB	UpperRGB
5556683	RC	RC	RC	U	RC	RC(S)
5556743	RGB	RGB	RGB	RGB	RGB	RC(S)
5556764	2CL/U	U	RC	2CL	U	RC(S)
5557807	RC/2CL	RC	RC	RC	2CL	RC(S)
5557808	RC	RC	RC	RC	RC	RGB(S)
5558110	2CL	RC	RC	2CL	2CL	RC(S)
5558488	RC	RC	RC	RC	RC	RC(S)
5560983	RGB	RGB	RGB	RGB	RGB	RGB(S)
5562913	2CL	RC	RC	2CL	2CL	RC(S)
5563078	U	U	?	U	U	RGB(S)
5563915	RC/2CL	RC	RC	RC	2CL	RC(S)
5564915	RGB	U	RC	RGB	RGB	RGB(S)
5564922	RGB	RGB	RC	RGB	RGB	RGB(S)
5565067	RGB	RGB	RGB	RGB	RGB	RGB(S)
5565654	RGB	U	RC	RGB	RGB	RGB(S)
5566037	RC	RC	RC	RC	RC	RC(S)
5566078	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
5566146	RGB	U	RC	RGB	RGB	RGB(S)
5566273	RC	RC	RC	RC	RC	RC(S)
5566644	RGB	RGB	RC	RGB	U	RGB(S)
5566669	RGB	RGB	RC	RGB	U	RC(S)
5596344	RC	RC	RC	RC	RC	RC(S)
5597397	RGB	RGB	RGB	RGB	RGB	RGB(S)
5597965	RGB	RGB	RGB	RGB	RGB	RGB(S)
5598645	U	?	?	RGB	U	RGB(S)
5598789	U	RC	RC	RGB	RGB	RC(S)
5599763	RC	RC	RC	RC	RC	RC(S)
5600739	RGB	RGB	RGB	RGB	RGB	RGB(S)
5601827	RGB	RGB	RGB	RGB	RGB	RGB(S)
5602062	RGB	check	RGB	RGB	RGB	RGB(S)
5602545	RC	RC	RC	RC	RC	RC(S)
5602690	RGB	RGB	RGB	RGB	U	RGB(S)
5610200	U	RGB	RC	U	U	RGB(S)
5610212	RGB	RGB	RGB	RGB	RGB	RGB(S)
5611192	2CL	RC	RC	2CL	2CL	RC(S)
5611769	RGB	RGB	RGB	RGB	U	RGB(S)
5612549	RC	RC	RC	RC	RC	RC(S)
5613099	RGB	RGB	RGB	RGB	RGB	RGB(S)
5613241	RGB	RGB	RGB	RGB	RGB	RGB(S)
5615439	RGB/AGB	U	RGB	AGB	RGB	RC(S)
5616250	RGB	RGB	RGB	RGB	RGB	UpperRGB
5616489	RC	RC	RC	RC	RC	RC(S)
5616851	U	RGB	RC	2CL	RGB	RC(S)
5617324	RGB	RGB	RGB	RGB	RGB	RGB(S)
5620596	RC	RC	RC	RC	RC	RC(S)
5620636	RGB	RGB	RC	RGB	RGB	RGB(S)
5620654	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
5620671	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
5620720	U	U	RC	2CL	RGB	RC(S)
5622103	RC	RC	RC	RC	RC	RC(S)
5622780	RGB	RGB	RC	RGB	RGB	RGB(S)
5623097	RGB	RGB	RGB	RGB	U	RGB(S)
5623391	RGB	RGB	RGB	RGB	RGB	RGB(S)
5623444	RGB	RGB	RGB	RGB	RGB	RGB(S)
5623569	RC	RC	RC	RC	RC	RC(S)
5629080	U	?	?	U	U	DWARF
5629783	U	U	RGB	U	RGB	UpperRGB
5630175	RGB	RGB	RGB	RGB	RGB	RGB(S)
5630500	RGB	U	RC	RGB	RGB	RGB(S)
5636780	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
5637036	U	U	RC	2CL	RGB	RC(S)
5637392	RGB	RGB	RC	RGB	RGB	RGB(S)
5638865	RC	RC	RC	RC	RC	RC(S)
5639438	RGB	RGB	RGB	RGB	RGB	RGB(S)
5640843	RC	RC	RC	RC	RC	RC(S)
5641322	RGB	RGB	RGB	RGB	U	RGB(S)
5645576	RGB	RGB	RGB	RGB	RGB	RGB(S)
5645845	RGB	RGB	RGB	RGB	RGB	RGB(S)
5647719	RGB	RGB	RC	RGB	RGB	RGB(S)
5650420	RGB	RGB	RGB	RGB	U	RGB(S)
5651262	RC/U	U	RC	RC	U	RC(S)
5653970	RGB	RGB	RC	RGB	RGB	RGB(S)
5682548	RGB	RGB	RGB	RGB	U	RGB(S)
5685000	RC	RC	RC	RC	RC	RC(S)
5685237	RGB	RGB	RGB	RGB	RGB	RC(S)
5685279	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
5686036	RGB	RGB	RGB	RGB	U	RGB(S)
5688694	RGB	RGB	RGB	RGB	RGB	RGB(S)
5689343	2CL	RC	RC	2CL	2CL	RC(S)
5689606	RGB	RGB	RC	RGB	U	RGB(S)
5689750	RC	RC	RC	RC	U	RC(S)
5693324	2CL	RC	RC	2CL	2CL	RC(S)
5693454	RGB	RGB	RGB	RGB	RGB	RGB(S)
5694017	RGB	RGB	RC	RGB	RGB	RGB(S)
5694720	RGB	RGB	RGB	RGB	RGB	RGB(S)
5696539	RGB	RGB	RGB	RGB	RGB	RGB(S)
5698093	RGB	RGB	RGB	RGB	RGB	RGB(S)
5698156	RGB	RGB	RGB	RGB	RGB	UpperRGB
5701051	U	U	RC	U	U	RGB(S)
5702180	RC	RC	RC	RC	RC	RC(S)
5702382	RC	RC	RC	RC	RC	RC(S)
5703348	RC	RC	RC	RC	RC	RC(S)
5706341	2CL	RC	RC	2CL	2CL	RC(S)
5706724	RGB	RGB	RGB	RGB	RGB	RGB(S)
5706760	RC	RC	RC	RC	RC	RC(S)
5707115	RGB	RGB	RGB	RGB	RGB	RGB(S)
5707416	RGB	RGB	RGB	RGB	RGB	RGB(S)
5707560	RC	RC	RC	RC	RC	RC(S)
5709265	RGB	RGB	RGB	RGB	RGB	RGB(S)
5709564	RC	RC	RC	RC	RC	RC(S)
5709667	RGB	RGB	RGB	RGB	RGB	RGB(S)
5715911	2CL	RC	RC	2CL	2CL	RC(S)
5717058	RC/2CL	RC	RC	2CL	RGB	RC(S)
5717541	RGB	RGB	RC	RGB	RGB	RGB(S)
5721762	RC	RC	RC	RC	RC	RC(S)
5721975	2CL	RC	RC	2CL	2CL	RC(S)
5722012	RC/2CL	RC	RC	2CL	RC	RC(S)
5722272	RGB	RGB	RC	RGB	U	RGB(S)
5722826	RC	RC	RC	RC	RC	RC(S)
5723909	RC	RC	RC	RC	RC	RC(S)
5724947	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
5726892	RC	RC	RC	RC	RC	RC(S)
5726966	RGB	RGB	RGB	RGB	RGB	UpperRGB
5728401	RC	RC	RC	RC	RC	RC(S)
5728553	U	U	RC	U	U	RC(S)
5728738	RC	RC	RC	RC	RC	RC(S)
5730384	RC	RC	RC	RC	RC	RC(S)
5730703	RC	RC	RC	RC	RC	RC(S)
5730952	U	U	RC	RGB	U	RC(S)
5731385	RC	RC	RC	RC	RC	RC(S)
5731766	RC/2CL	RC	RC	2CL	RC	RC(S)
5731852	RGB	RGB	RGB	RGB	U	RGB(S)
5731891	U	U	RC	RGB	U	RC(S)
5732418	RC	RC	RC	RC	RC	RC(S)
5732922	RC/U	U	RC	RC	U	RC(S)
5733555	RC/2CL	RC	RC	RC	2CL	RC(S)
5733975	2CL	RC	RC	2CL	2CL	RC(S)
5734092	2CL	RC	RC	2CL	2CL	RC(S)
5734154	RGB	RGB	RGB	U	RGB	UpperRGB
5734838	RC/2CL	RC	RC	2CL	RGB	RC(S)
5735779	RC/U	U	RC	RC	U	RC(S)
5736093	2CL	RC	RC	2CL	2CL	RC(S)
5736841	2CL	RC	RC	2CL	2CL	RC(S)
5736877	RC	RC	RC	RC	RC	RC(S)
5736976	RC	RC	RC	RC	RC	RC(S)
5739098	2CL	RC	RC	2CL	2CL	RC(S)
5768075	RGB	RGB	?	RGB	RGB	RGB(S)
5768953	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
5769244	RGB	RGB	RC	RGB	RGB	RGB(S)
5770031	RC	RC	RC	RC	RC	RC(S)
5770637	RGB	RGB	RC	RGB	U	RC(S)
5770923	2CL	RC	RC	2CL	2CL	RC(S)
5771513	RC	RC	RC	RC	U	RC(S)
5772710	RC	RC	RC	RC	RC	RC(S)
5773063	RGB	RGB	RGB	RGB	RGB	RGB(S)
5774558	RGB	RGB	RC	RGB	RGB	RC(S)
5774568	RGB	RGB	RC	RGB	RGB	RGB(S)
5774861	RC	check	RC	RC	RC	RGB(S)
5779724	RGB	RGB	RGB	RGB	RGB	UpperRGB
5780142	U	check	RC	RC	U	RGB(S)
5780424	RGB/AGB	RGB	RC	AGB	RGB	UpperRGB
5780614	RGB	RGB	RGB	RGB	RGB	RGB(S)
5780782	RGB	U	RGB	RGB	RGB	UpperRGB
5780828	RGB	RGB	RGB	RGB	RGB	RGB(S)
5781782	RC	RC	RC	RC	RC	RC(S)
5781901	RGB	RGB	RC	RGB	U	RGB(S)
5782127	RC	RC	RC	RC	RC	RC(S)
5782671	RGB	RGB	RGB	RGB	RGB	RGB(S)
5782792	RC	RC	RC	RGB	RC	RC(S)
5784094	RGB	RGB	RGB	RGB	RGB	RGB(S)
5785268	RGB	U	RC	RGB	RGB	RGB(S)
5785573	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
5785710	RGB	RGB	RGB	RGB	RGB	UpperRGB
5787509	RC	RC	RC	RC	RC	RC(S)
5788354	RC	RC	RC	RC	RC	RC(S)
5791045	RGB	RGB	RGB	RGB	RGB	RGB(S)
5791135	RC/2CL	RC	RC	RC	2CL	RC(S)
5791844	RC/2CL	RC	RC	2CL	RC	RC(S)
5791889	RGB	RGB	RC	RGB	RGB	RGB(S)
5792421	RC	RC	RC	RC	RC	RC(S)
5793427	RGB	U	RGB	RGB	RGB	RGB(S)
5793628	U	RGB	RGB	U	U	RC(S)
5794100	RC	RC	RC	RC	RC	RC(S)
5795250	RGB	RGB	RGB	RGB	RGB	RGB(S)
5795475	RGB	RGB	RGB	RGB	RGB	RGB(S)
5795626	RC	RC	RGB	RC	RC	RC(S)
5801446	RC	U	RC	RC	RC	RC(S)
5802797	RGB	RGB	RGB	RGB	RGB	RGB(S)
5806522	RGB	RGB	RGB	RGB	RGB	RGB(S)
5808398	RGB	RGB	RC	RGB	U	RGB(S)
5808438	U	check	RGB	U	RGB	RC(S)
5809445	RC/2CL	check	RC	RC	2CL	RC(S)
5810333	RC	RC	RC	RC	RC	RC(S)
5810513	RGB	RGB	RGB	RGB	RGB	RGB(S)
5811766	RGB	RGB	RGB	RGB	U	RGB(S)
5812955	RGB	RGB	RGB	RGB	RGB	RGB(S)
5814204	U	RGB	RC	U	U	RGB(S)
5816145	RC/U	U	RC	RC	U	RC(S)
5816923	RGB	U	RC	RGB	RGB	RGB(S)
5817028	RC	RC	RC	RC	RC	RC(S)
5820359	RGB	RGB	RGB	RGB	RGB	RGB(S)
5822232	RC	RC	RC	RC	U	RC(S)
5822936	RGB	RGB	RGB	RGB	U	RGB(S)
5854149	RC	RC	RC	RC	RC	RC(S)
5855568	RC	RC	RC	RC	RC	RC(S)
5856737	RGB	RGB	RGB	RGB	RGB	RGB(S)
5856931	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
5857548	RC	RC	RC	RC	RC	RC(S)
5857618	U	check	RC	2CL	RGB	RGB(S)
5857724	RGB	RGB	RGB	RGB	RGB	UpperRGB
5858034	RC	RC	RC	RC	RC	RC(S)
5858641	RGB	RGB	RGB	RGB	RGB	UpperRGB
5858947	RGB	RGB	RGB	RGB	RGB	RGB(S)
5859492	RC	RC	RC	RC	RC	RGB(S)
5860093	RGB	RGB	RGB	RGB	RGB	RGB(S)
5866138	2CL	RC	RC	2CL	2CL	RC(S)
5866537	RGB	RGB	RC	RGB	RGB	RGB(S)
5866737	RGB	RGB	RGB	RGB	RGB	RGB(S)
5866945	RGB	RGB	RC	RGB	RGB	RGB(S)
5866965	RGB	RGB	?	RGB	RGB	UpperRGB
5867450	RGB	RGB	RC	RGB	RGB	RGB(S)
5867990	RGB	U	RC	RGB	RGB	RGB(S)
5869293	RGB	RGB	RGB	RGB	RGB	RGB(S)
5869538	RGB	RGB	RGB	RGB	RGB	RGB(S)
5869785	RGB	RGB	RGB	RGB	U	RGB(S)
5872236	RC	RC	RC	RC	RC	RC(S)
5872509	RC	RC	RC	RC	RC	RC(S)
5876758	RC	RC	RC	RC	RC	RC(S)
5879112	RC	RC	RC	RC	RC	RC(S)
5879265	U	RGB	RGB	U	U	UpperRGB
5879728	RC	RC	RC	RC	RC	RC(S)
5879876	U	check	RC	U	U	RC(S)
5881733	U	RGB	?	U	U	UpperRGB
5882005	RGB	RGB	RGB	RGB	RGB	RGB(S)
5882210	RGB	RGB	RGB	RGB	RGB	RGB(S)
5891971	U	U	RC	U	RGB	RC(S)
5891982	RGB	RGB	RGB	RGB	RGB	RGB(S)
5892369	U	check	RC	RC	U	RC(S)
5893765	RGB	RGB	RGB	RGB	RGB	RGB(S)
5893926	RGB	RGB	RC	RGB	U	RGB(S)
5894271	RGB	RGB	RGB	RGB	RGB	RGB(S)
5896480	RC	RC	RC	RC	RC	RC(S)
5899383	U	RGB	RC	RC	U	RC(S)
5899642	RGB	RGB	RGB	RGB	RGB	RGB(S)
5903484	RC/U	U	RC	RC	U	RC(S)
5905457	U	?	?	U	U	RGB(S)
5905600	U	U	RGB	U	U	RGB(S)
5905655	RGB	RGB	RGB	RGB	RGB	UpperRGB
5905736	RGB	RGB	RC	RGB	RGB	RGB(S)
5905907	RGB	check	RGB	RGB	RGB	RGB(S)
5906289	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
5937398	RGB	RGB	RGB	RGB	RGB	RGB(S)
5938430	RGB	RGB	RGB	RGB	RGB	RGB(S)
5940060	RGB	RGB	RGB	RGB	RGB	RGB(S)
5940068	RGB	RGB	RGB	RGB	RGB	RGB(S)
5940587	RGB	RGB	RGB	RGB	RGB	RGB(S)
5943345	RC/2CL	RC	RC	RC	2CL	RC(S)
5943448	RGB	RGB	RGB	RGB	U	RGB(S)
5944493	RC	RC	RC	RC	U	RC(S)
5950668	RGB	RGB	RGB	RGB	RGB	UpperRGB
5952890	RGB	RGB	RGB	RGB	RGB	RGB(S)
5953450	RGB	RGB	RGB	RGB	RGB	RGB(S)
5953709	RC/2CL	RC	RC	2CL	U	RC(S)
5954815	RGB	RGB	RC	RGB	RGB	RGB(S)
5956105	RC/2CL	check	RC	2CL	RC	RC(S)
5956977	RGB	RGB	RGB	RGB	RGB	RGB(S)
5959615	RC	RC	RC	RC	U	RC(S)
5960552	RGB	RGB	RGB	RGB	RGB	RGB(S)
5960710	U	U	RGB	U	RGB	UpperRGB
5961015	RC/2CL	RC	?	RC	2CL	RC(S)
5961985	U	RGB	?	RGB	U	RGB(S)
5962031	RGB	RGB	RGB	RGB	RGB	UpperRGB
5962451	RGB	RGB	RGB	RGB	RGB	RGB(S)
5962470	RC	RC	RC	RC	RC	RC(S)
5963732	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
5964042	RGB	RGB	RGB	RGB	RGB	RGB(S)
5964634	RC	RC	RGB	RC	RC	RC(S)
5965040	RC	RC	RC	RC	RC	RC(S)
5966386	RC/2CL	RC	RC	2CL	RC	RC(S)
5967194	RGB	RGB	RC	RGB	RGB	RGB(S)
5976238	RC	RC	RC	RC	RC	RC(S)
5976798	RC/2CL	RC	RC	2CL	RC	RC(S)
5977341	2CL	RC	RC	RGB	2CL	RC(S)
5977508	RC	RC	RC	RC	RC	RC(S)
5981329	RC	RC	RC	RC	RC	RC(S)
5981666	2CL	RC	RC	2CL	2CL	RC(S)
5981697	RC	RC	RC	RC	RC	RC(S)
5982708	U	check	RC	2CL	U	RC(S)
5983251	RGB	RGB	RGB	U	RGB	UpperRGB
5983299	RC/2CL	RC	RC	2CL	RGB	RC(S)
5985218	RGB/U	U	RGB	RGB	U	UpperRGB
5990753	U	RGB	RC	RGB	2CL	RC(S)
6023638	RGB	RGB	RGB	RGB	RGB	RGB(S)
6024360	RC	RC	RC	RC	RC	RC(S)
6025031	RGB	RGB	RGB	RGB	RGB	RGB(S)
6025641	RGB	RGB	RGB	RGB	RGB	RGB(S)
6026188	RGB	RGB	RGB	RGB	RGB	RGB(S)
6026983	RGB	RGB	RC	RGB	RGB	RGB(S)
6032639	RC	RC	RC	U	RC	RC(S)
6033938	RGB	RGB	RGB	RGB	RGB	RGB(S)
6034166	RGB	RGB	RGB	RGB	RGB	RGB(S)
6035199	U	?	?	RGB	U	RGB(S)
6037102	RGB	RGB	RGB	RGB	RGB	RGB(S)
6037660	RC	RC	RC	RC	RC	RC(S)
6037811	RC	RC	RC	RC	RC	RC(S)
6037858	RC	check	RC	RC	RC	RC(S)
6038302	RGB	RGB	RGB	RGB	RGB	RGB(S)
6041223	RGB	RGB	RGB	RGB	RGB	RGB(S)
6041575	RGB	RGB	RGB	RGB	RGB	UpperRGB
6043187	RGB	RGB	RGB	RGB	RGB	RGB(S)
6044054	RGB	RGB	RGB	RGB	RGB	RGB(S)
6045141	RGB	RGB	RGB	U	RGB	UpperRGB
6045299	RC	RC	RC	RC	RC	RC(S)
6045509	RGB	RGB	RGB	RGB	RGB	RGB(S)
6047339	RGB	RGB	RGB	RGB	RGB	RGB(S)
6047683	RC	RC	RC	RC	RC	RC(S)
6048671	RGB	RGB	RGB	RGB	RGB	UpperRGB
6048862	RC	RC	RC	RC	RC	RC(S)
6049399	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
6049459	RGB/AGB	U	RC	AGB	RGB	RC(S)
6057532	RC/U	U	RC	RC	U	RC(S)
6058104	RGB	RGB	RGB	RGB	RGB	RGB(S)
6058700	RGB	RGB	RC	RGB	RGB	RGB(S)
6058941	RGB	check	RGB	RGB	RGB	RGB(S)
6060867	RGB	RGB	RC	RGB	RGB	RGB(S)
6060903	RC	RC	RC	RC	RC	RGB(S)
6061867	RGB	RGB	RGB	RGB	RGB	RGB(S)
6063745	RGB	RGB	RGB	RGB	RGB	RGB(S)
6066204	U	RGB	RGB	U	U	UpperRGB
6067314	2CL	RC	RC	2CL	2CL	RC(S)
6067958	RGB	RGB	RGB	RGB	RGB	RGB(S)
6067987	RC	RC	RC	RGB	RC	RC(S)
6070366	2CL	U	RC	2CL	2CL	RC(S)
6070419	RGB	U	RGB	RGB	RGB	RGB(S)
6100524	RGB	RGB	RGB	RGB	RGB	RGB(S)
6100831	RC	RC	RC	RC	RC	RC(S)
6101471	RGB	RGB	RGB	RGB	RGB	RGB(S)
6103082	RGB	RGB	RGB	RGB	U	RGB(S)
6103934	RGB	U	RGB	RGB	RGB	RGB(S)
6104786	RGB	RGB	RGB	RGB	RGB	RGB(S)
6106895	RC	RC	RC	RC	U	RC(S)
6113813	RGB	RGB	RGB	RGB	U	RGB(S)
6114108	RGB	RGB	RGB	RGB	RGB	RGB(S)
6114507	RGB	RGB	RGB	RGB	RGB	RGB(S)
6115575	RGB	RGB	RC	RGB	U	RGB(S)
6116517	RGB	check	RGB	RGB	RGB	RGB(S)
6116940	U	U	RGB	RC	U	RGB(S)
6117196	RGB	RGB	RGB	RGB	RGB	RGB(S)
6117517	RGB	RGB	RC	RGB	RGB	RGB(S)
6118479	RGB	RGB	RC	RGB	RGB	RGB(S)
6118670	RGB	RGB	RGB	RGB	RGB	RGB(S)
6118789	RGB	RGB	RGB	RGB	RGB	RGB(S)
6119774	RGB	RGB	RGB	RGB	RGB	RGB(S)
6122562	RC	RC	RC	RC	RC	RGB(S)
6122627	RC	RC	RC	RC	RC	RC(S)
6122692	RGB	RGB	RGB	RGB	U	RC(S)
6122976	RGB	RGB	RGB	U	RGB	UpperRGB
6123202	RGB	RGB	RGB	RGB	RGB	RGB(S)
6124244	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
6125862	RC	RC	RC	RC	RC	RGB(S)
6125893	RGB	RGB	RGB	RGB	RGB	UpperRGB
6126168	RC	RC	RGB	RC	RC	RGB(S)
6126628	RGB	RGB	RGB	RC	RGB	RGB(S)
6126808	RGB	RGB	RGB	RGB	RGB	RGB(S)
6127825	2CL	RC	RC	2CL	2CL	RC(S)
6128337	RGB	RGB	RC	RGB	RGB	RGB(S)
6128428	RC	RC	RC	RC	RC	RC(S)
6128774	RC	RC	RC	RC	RC	RC(S)
6128903	RGB	RGB	RGB	RGB	RGB	RGB(S)
6129293	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
6129411	2CL	RC	RC	2CL	2CL	RC(S)
6129581	RC	RC	RC	RC	RC	RC(S)
6129632	RGB	RGB	RGB	RGB	U	RC(S)
6130405	RGB	RGB	RGB	RGB	RGB	RGB(S)
6130752	2CL	RC	RC	2CL	2CL	RC(S)
6131884	U	U	RGB	RC	U	RGB(S)
6139471	RGB	RGB	RGB	RGB	U	RGB(S)
6139561	RGB	RGB	RGB	RGB	RGB	RC(S)
6140030	RC	RC	RC	RC	RC	RC(S)
6140132	RGB	RGB	RGB	RGB	U	RGB(S)
6140748	RC	RC	RC	RC	RC	RC(S)
6140947	RC	RC	RC	RC	RC	RC(S)
6141488	RGB	RGB	RGB	RGB	U	RGB(S)
6142229	2CL	RC	RC	2CL	2CL	RC(S)
6142932	RGB	RGB	RGB	RGB	U	RGB(S)
6142964	RGB	RGB	RC	RGB	RGB	RGB(S)
6144777	RGB	RGB	RC	RGB	RGB	RGB(S)
6148227	2CL	RC	RC	2CL	2CL	RC(S)
6153373	2CL	RC	RC	2CL	2CL	RC(S)
6181896	RGB	RGB	RGB	RGB	RGB	RGB(S)
6183311	RC	RC	RC	RC	RC	RC(S)
6185317	RGB	RGB	RGB	RGB	RGB	RGB(S)
6185790	U	RGB	RGB	RC	U	RGB(S)
6185964	RC	RC	RC	U	RC	RC(S)
6186435	RC	RC	RC	RC	RC	RC(S)
6188215	RGB	RGB	RC	RGB	U	RGB(S)
6188269	RGB	RGB	RC	RGB	U	RC(S)
6191190	RGB	check	RGB	RGB	RGB	RGB(S)
6191288	RGB	RGB	RGB	RGB	U	RGB(S)
6192043	RGB	RGB	RC	RGB	U	RGB(S)
6192431	RC	RC	RC	RC	RC	RC(S)
6196149	RC	RC	RC	RC	RC	RC(S)
6196950	RGB	RGB	RGB	RGB	RGB	RGB(S)
6197019	U	U	RGB	AGB	U	UpperRGB
6197448	RC/2CL	RC	RC	RC	2CL	RGB(S)
6198123	RGB	RGB	RGB	RGB	RGB	RGB(S)
6198476	RGB	U	RGB	RGB	RGB	RGB(S)
6198581	RC	RC	RC	RC	RC	RC(S)
6200178	RGB	RGB	RGB	RGB	RGB	RGB(S)
6200565	RC	RC	RC	RC	RC	RC(S)
6201050	RGB	RGB	RC	RGB	RGB	RGB(S)
6203503	RC	RC	RC	RC	RC	RC(S)
6206407	RC	RC	RC	U	RC	RC(S)
6207510	RGB	RGB	RGB	RGB	RGB	RGB(S)
6208018	RGB	RGB	RGB	RGB	U	RGB(S)
6208344	RC	RC	RC	RC	RC	RC(S)
6208846	RGB	RGB	RGB	RGB	RGB	UpperRGB
6209377	RGB	RGB	RC	RGB	RGB	RC(S)
6209759	RC	RC	RC	RC	RC	RC(S)
6210264	RC	RC	RGB	RC	RC	RC(S)
6210900	RGB	RGB	RC	RGB	U	RC(S)
6211529	RGB	RGB	RGB	U	RGB	UpperRGB
6211965	RGB	RGB	RC	RGB	RGB	RGB(S)
6212600	RGB	RGB	RC	RGB	RGB	RGB(S)
6212708	RGB	RGB	RGB	RGB	RGB	RGB(S)
6212838	RGB	RGB	RGB	RGB	RGB	RGB(S)
6220320	RGB	RGB	RGB	RGB	RGB	UpperRGB
6220899	RC	RC	RC	RC	RC	RC(S)
6221641	RC	RC	RC	RC	RC	RC(S)
6222262	RGB	RGB	RC	RGB	U	RC(S)
6222355	RC	RC	RC	RC	RC	RC(S)
6222530	RGB	RGB	RGB	RGB	U	RGB(S)
6225344	RGB	RGB	RGB	RGB	RGB	RGB(S)
6225660	RGB	RGB	RGB	RGB	U	RGB(S)
6225752	RGB	RGB	RGB	RGB	RGB	UpperRGB
6227242	RGB	RGB	RGB	RGB	RGB	RGB(S)
6228364	RGB	RGB	RGB	RGB	RGB	RGB(S)
6228534	U	RGB	RC	RGB	U	DWARF
6228590	RGB	RGB	RGB	RGB	RGB	RGB(S)
6229677	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
6231096	RGB	RGB	RC	RGB	RGB	RC(S)
6231237	RC	RC	RGB	RC	RC	RC(S)
6232858	RC	RC	RC	RC	RC	RC(S)
6232914	RC/2CL	RC	RC	2CL	RGB	RC(S)
6262706	RGB	RGB	RGB	RGB	RGB	RGB(S)
6262867	RGB	RGB	RGB	RGB	U	RGB(S)
6263410	2CL	RC	RC	RGB	2CL	RC(S)
6264398	RC	RC	RC	RC	RC	RC(S)
6266772	RGB	RGB	RGB	RGB	U	RGB(S)
6267800	RGB	RGB	RGB	RGB	RGB	RC(S)
6271732	RC	RC	RC	RC	RC	RC(S)
6271877	RGB	RGB	RGB	RGB	RGB	RGB(S)
6271966	RGB	RGB	RGB	RGB	RGB	RGB(S)
6272933	RC	RC	RC	RC	RC	RGB(S)
6272964	RGB	RGB	RGB	RGB	RC	RGB(S)
6273063	RC	RC	RC	RC	RC	RC(S)
6273090	RGB	RGB	RGB	RGB	U	RGB(S)
6276645	RGB	RGB	RC	RGB	RGB	RGB(S)
6276898	RC	RC	RC	RC	RC	RC(S)
6276948	2CL	RC	RC	2CL	2CL	RGB(S)
6277049	RGB	RGB	RC	RGB	RGB	RGB(S)
6277741	RGB	RGB	RGB	RGB	RGB	RGB(S)
6279038	RGB/AGB	RGB	?	AGB	RGB	UpperRGB
6279068	RGB	RGB	RC	RGB	RGB	RC(S)
6279491	RC	RC	RC	RC	RC	RC(S)
6280472	RGB	RGB	RC	RGB	U	RGB(S)
6280589	RGB	RGB	RGB	RGB	RGB	RGB(S)
6280936	RC	RC	RC	RC	RC	RC(S)
6283618	RGB	RGB	RGB	RGB	RGB	RGB(S)
6283995	RGB	RGB	RC	RGB	RGB	RGB(S)
6284459	RC	RC	RC	RC	RC	RC(S)
6286142	RGB	RGB	RGB	RGB	RGB	UpperRGB
6287950	RC	RC	RC	RC	RC	RC(S)
6288543	RC	RC	RC	RC	RC	RC(S)
6289002	RGB	RGB	RGB	RGB	RGB	RGB(S)
6289417	RC	RC	RGB	U	RC	RC(S)
6289527	RC	check	RC	RC	RC	RC(S)
6289573	RC	RC	RC	RC	RC	RC(S)
6290627	U	?	?	RGB	U	RGB(S)
6291110	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
6294290	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
6302852	U	RGB	RGB	2CL	U	RGB(S)
6303699	RGB	U	RGB	RGB	RGB	RGB(S)
6304676	RGB	RGB	RGB	RGB	RGB	RGB(S)
6304807	RGB	RGB	RGB	RGB	RGB	RGB(S)
6304895	RC/2CL	check	RC	RC	2CL	RC(S)
6305709	RC	RC	RC	RC	RC	RC(S)
6307578	RC	RC	RC	RC	RC	RC(S)
6307920	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
6308030	RC/U	U	RC	RC	U	RC(S)
6308068	RGB	RGB	RGB	RGB	RGB	UpperRGB
6309307	2CL	RC	RC	2CL	2CL	RC(S)
6309488	2CL	RC	RC	2CL	2CL	RC(S)
6309549	RGB	U	RGB	RGB	RGB	RGB(S)
6311518	RGB	RGB	RC	RGB	U	RGB(S)
6311997	RGB	U	RGB	RGB	RGB	UpperRGB
6312478	RGB	RGB	RGB	RGB	RGB	RGB(S)
6313603	RC	RC	RC	RC	RC	RC(S)
6313922	U	U	RGB	U	U	UpperRGB
6341990	RGB	RGB	RGB	RGB	RGB	RGB(S)
6343222	RGB	RGB	RC	RGB	RGB	RGB(S)
6343543	RC	RC	RC	RC	RC	RC(S)
6344499	RC	RC	RC	U	RC	RC(S)
6345145	RGB	RGB	RC	RGB	U	RC(S)
6345456	RGB	RGB	RGB	RGB	RGB	RGB(S)
6345474	RC	RC	RC	RC	RC	RC(S)
6346443	RC	RC	RC	RC	RC	RC(S)
6347518	RGB	RGB	RGB	RGB	RGB	RGB(S)
6350696	RGB	RGB	RC	RGB	RGB	RGB(S)
6350918	RC	RC	RC	RC	RC	RC(S)
6352802	RGB	U	RGB	RGB	RGB	RGB(S)
6356038	U	RC	RGB	RGB	RC	RGB(S)
6356581	RGB	RGB	RC	RGB	U	RC(S)
6357879	RC	RC	RC	RC	RC	RC(S)
6358455	RGB	RGB	RGB	RGB	RGB	RGB(S)
6358570	RGB	RGB	RGB	RGB	RGB	UpperRGB
6358695	RGB	RGB	RC	RGB	RGB	RGB(S)
6359105	RGB	RGB	RC	RGB	RGB	RGB(S)
6359454	RGB	RGB	RGB	RGB	RGB	RGB(S)
6359890	RGB	RGB	RGB	RGB	RGB	RGB(S)
6360104	RGB	RGB	RGB	RGB	RGB	RGB(S)
6363090	RC	RC	RC	RC	RC	RC(S)
6363109	RGB	RGB	RGB	RGB	RGB	RGB(S)
6363338	RC	RC	RC	RC	RC	RC(S)
6365511	RGB	RGB	RGB	RGB	RGB	RGB(S)
6365867	RC	RC	RC	RC	RC	RC(S)
6367815	RC	RC	RC	RC	RC	RC(S)
6368363	RGB	RGB	RGB	RGB	RGB	RGB(S)
6368800	RC/2CL	RC	RC	2CL	RC	RC(S)
6369548	RGB	RGB	RC	RGB	RGB	RGB(S)
6369774	RGB	RGB	RGB	RGB	RGB	RGB(S)
6370549	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
6371008	RC	RC	RC	RC	RC	RC(S)
6371141	2CL	RC	RC	2CL	2CL	RC(S)
6371980	U	U	RC	U	U	RC(S)
6372328	RC	RC	RC	RC	RC	RC(S)
6380975	RGB	RGB	RGB	RGB	RGB	RGB(S)
6382244	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
6382801	U	check	RC	RC	U	RC(S)
6382830	RGB/AGB	U	RC	AGB	RGB	RC(S)
6383228	U	RGB	RC	2CL	U	RC(S)
6383574	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
6383953	U	RGB	RC	RGB	2CL	RGB(S)
6384492	RGB	RGB	RGB	RGB	U	RGB(S)
6385325	RC/2CL	RC	RC	2CL	RC	RC(S)
6385534	RGB	RGB	RGB	U	RGB	UpperRGB
6385953	RGB	RGB	RC	RGB	RGB	RGB(S)
6386908	RGB	RGB	RGB	U	RGB	UpperRGB
6390781	RGB	RGB	RGB	RGB	RGB	RGB(S)
6391933	RGB	RGB	RGB	RGB	RGB	RGB(S)
6421579	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
6422994	U	RC	RC	RGB	U	RC(S)
6423690	RC	RC	RGB	RC	RC	RGB(S)
6424157	RGB	RGB	RGB	RGB	RGB	RGB(S)
6425301	RGB	RGB	RGB	RGB	RGB	RGB(S)
6425652	RC	RC	RC	RC	RC	RC(S)
6428602	RGB	RGB	RGB	RGB	RGB	RGB(S)
6428974	RC	RC	RC	RC	RC	RC(S)
6429453	U	?	RGB	U	U	RGB(S)
6429457	RC	RC	RC	RC	RGB	RC(S)
6429747	U	U	RC	RGB	U	RGB(S)
6429995	RGB	RGB	RGB	RGB	RGB	RGB(S)
6430534	RC	RC	RC	RC	U	RGB(S)
6430804	U	?	?	U	U	RGB(S)
6430834	RC	RC	RC	U	RC	RC(S)
6431941	RGB	RGB	RGB	U	RGB	UpperRGB
6435542	RGB	RGB	RGB	U	RGB	RGB(S)
6435786	RGB	RGB	RGB	U	RGB	RGB(S)
6436353	RGB	RGB	RC	U	RGB	RGB(S)
6437547	RGB	RGB	RC	U	RGB	RGB(S)
6441442	RGB	RGB	RGB	U	RGB	RGB(S)
6443407	RGB	RGB	RGB	U	RGB	RGB(S)
6444595	RGB	RGB	RGB	U	RGB	RGB(S)
6445497	RC	RC	RC	U	RC	RGB(S)
6447498	RGB	RGB	RGB	U	RGB	RGB(S)
6447552	RGB	RGB	RGB	U	RGB	RGB(S)
6447817	RC	RC	RC	U	RC	RGB(S)
6447883	RGB	RGB	RGB	U	RGB	UpperRGB
6448010	RC	RC	RC	U	RC	RC(S)
6448230	U	check	RC	U	2CL	RC(S)
6448697	RGB	RGB	RGB	U	RGB	RGB(S)
6448890	U	RGB	RGB	U	U	RGB(S)
6450613	2CL	RC	RC	U	2CL	RC(S)
6451229	RGB	RGB	RGB	U	RGB	UpperRGB
6451238	U	check	RC	U	U	RC(S)
6451495	RGB	RGB	RGB	U	RGB	RGB(S)
6452242	U	RGB	RGB	U	U	UpperRGB
6462755	U	RC	RGB	U	RGB	RC(S)
6465075	RGB	RGB	RGB	U	RGB	RGB(S)
6465610	RC	RC	RC	U	RC	RC(S)
6467408	RGB	RGB	RGB	RGB	RGB	RGB(S)
6467645	RGB	U	RGB	RGB	RGB	RGB(S)
6467788	RGB	RGB	RGB	RGB	RGB	RGB(S)
6468112	U	RC	RC	U	U	RC(S)
6468506	RC	RC	RC	RC	RC	RC(S)
6469446	RGB	RGB	RGB	RGB	RGB	RGB(S)
6470560	RC	RC	RC	RGB	RC	RC(S)
6500038	RGB	RGB	RGB	RGB	RGB	RGB(S)
6500623	RGB	RGB	RGB	RGB	RGB	UpperRGB
6501237	RGB	RGB	RC	RGB	RGB	RGB(S)
6501676	RGB	RGB	RGB	RGB	RGB	RGB(S)
6501869	RC	RC	RC	RC	RC	RC(S)
6502765	RC	RC	RC	RC	RC	RC(S)
6502800	RGB	RGB	RC	RGB	RGB	RGB(S)
6502831	RC	RC	RC	RC	RC	RC(S)
6502960	RGB	RGB	RGB	RGB	RGB	UpperRGB
6503502	U	RGB	RC	RC	U	RC(S)
6504411	RC	RC	RC	RC	RC	RC(S)
6504725	RC/U	U	RC	RC	U	RC(S)
6504840	RGB	RGB	RC	RGB	RGB	RGB(S)
6504978	RGB	RGB	RGB	RGB	RGB	RGB(S)
6505025	RC	RC	RC	RC	RC	RC(S)
6507794	RGB	RGB	RGB	RGB	RGB	RGB(S)
6508300	RC	RC	RC	RC	RC	RC(S)
6508328	RC	RC	RC	RC	RC	RC(S)
6508804	RGB	RGB	RGB	RGB	RGB	RGB(S)
6508943	RC	RC	RC	RC	RC	RC(S)
6509721	RC	RC	RC	RC	U	RC(S)
6510447	RC	RC	RC	RC	RC	RC(S)
6515734	RGB	RGB	RGB	RGB	U	RGB(S)
6516242	RC	RC	RC	RC	RC	RC(S)
6521069	RGB	RGB	RGB	RGB	RGB	UpperRGB
6521522	RGB	RGB	RGB	RGB	RGB	RGB(S)
6521571	RGB	RGB	RGB	RGB	U	RGB(S)
6522182	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
6522571	RC	RC	RC	RC	RC	RC(S)
6525150	RC	RC	RC	RC	RC	RC(S)
6525916	RGB	RGB	RGB	RGB	RGB	RGB(S)
6526377	RC	RC	RC	RC	RC	RC(S)
6526417	RGB	RGB	RGB	RGB	RGB	RGB(S)
6526657	RC	RC	RGB	RC	RC	RC(S)
6528720	RC	RC	RC	RC	RC	RGB(S)
6528942	RC	RC	RC	RC	RC	RC(S)
6530065	2CL	RC	RC	2CL	2CL	RC(S)
6530242	RC	RC	RC	RC	RC	RC(S)
6531550	RC	RC	RC	RC	RC	RC(S)
6543282	RC	RC	RC	RC	RC	RC(S)
6546685	RGB	RGB	RGB	RGB	RGB	RGB(S)
6546755	2CL	RC	RC	2CL	2CL	RC(S)
6547007	RGB	RGB	RGB	RGB	RGB	RGB(S)
6547176	U	RC	RC	U	U	RC(S)
6548666	2CL	RC	RC	2CL	2CL	RC(S)
6549467	RGB	RGB	RGB	U	RGB	UpperRGB
6550823	RGB	RGB	RGB	RGB	RGB	RGB(S)
6551391	RGB	RGB	RC	RGB	RGB	RC(S)
6579495	RGB	RGB	RGB	RGB	RGB	RGB(S)
6579998	RC	RC	RGB	RC	RC	RC(S)
6580479	RC/U	U	RC	RC	U	RC(S)
6583850	RC	U	RC	RC	RC	RC(S)
6584091	RC	RC	RC	RC	RC	RC(S)
6584555	RGB	RGB	RC	RGB	RGB	RGB(S)
6585816	RGB	RGB	RGB	RGB	RGB	RGB(S)
6586554	RC/2CL	RC	RC	2CL	RGB	RC(S)
6587049	RC	RC	RC	RC	RC	RC(S)
6587245	RGB	RGB	RGB	RGB	RGB	RGB(S)
6587345	RC	RC	RC	RC	RC	RC(S)
6587665	RGB	RGB	RGB	RGB	RGB	RGB(S)
6587865	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
6590363	RGB	RGB	RGB	RGB	U	RGB(S)
6590381	U	U	RC	U	RGB	RC(S)
6590668	RGB	U	RGB	RGB	RGB	RGB(S)
6590675	RC/U	U	RC	RC	U	RC(S)
6590774	RGB	RGB	RGB	RGB	RGB	UpperRGB
6591027	RGB	RGB	RC	RGB	RGB	RGB(S)
6591336	RGB	RGB	RGB	RGB	RGB	RGB(S)
6591762	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
6592034	RGB	RGB	RGB	RGB	RGB	RGB(S)
6592627	RGB	RGB	RC	RGB	U	RGB(S)
6593240	RC	RC	RC	RC	RC	RC(S)
6593596	RC	RC	RC	RC	RC	RC(S)
6593623	U	RGB	RGB	RC	U	RGB(S)
6594505	RC	RC	RC	RC	RC	RC(S)
6595127	RC	RC	?	RC	RC	RGB(S)
6603506	RC	RC	RC	RC	RC	RC(S)
6604237	RGB	RGB	RGB	RGB	RGB	UpperRGB
6605929	U	U	RC	U	U	RC(S)
6606106	RC	RC	RC	RC	RC	RC(S)
6606428	RGB	RGB	RGB	U	RGB	UpperRGB
6606867	U	RGB	?	U	U	DWARF
6606904	RC	RC	RC	RC	RC	RC(S)
6609265	RGB	RGB	RGB	RGB	RGB	RGB(S)
6610188	U	U	RC	RGB	U	RGB(S)
6610354	RC/2CL	RC	RC	RC	2CL	RC(S)
6610828	RC	RC	RC	RC	RC	RC(S)
6611219	RGB	RGB	RGB	RGB	RGB	UpperRGB
6612102	RGB	RGB	RGB	RGB	RGB	RGB(S)
6612293	RGB	RGB	RGB	RGB	U	RGB(S)
6612644	RC	RC	RC	U	RC	RC(S)
6613293	RC	RC	RC	RC	RC	RC(S)
6613846	RGB	RGB	RGB	RGB	RGB	UpperRGB
6614040	U	check	RGB	U	RGB	UpperRGB
6614588	RC	RC	RC	RC	RC	RC(S)
6615133	RGB	RGB	RGB	RGB	RGB	UpperRGB
6615504	RGB	RGB	RGB	RGB	RGB	RGB(S)
6620507	RGB	RGB	RGB	RGB	RGB	RC(S)
6620987	RGB	RGB	RGB	RGB	RGB	RGB(S)
6628766	RC/2CL	RC	RC	2CL	RGB	RC(S)
6629205	RC	RC	RGB	RC	RC	RC(S)
6629315	RC	RC	RC	RC	RC	RC(S)
6630797	RGB	RGB	RGB	RGB	RGB	UpperRGB
6631489	RGB/AGB	U	RC	AGB	RGB	RC(S)
6632882	2CL	RC	RC	2CL	2CL	RC(S)
6633766	RGB	RGB	RC	RGB	RGB	RGB(S)
6634762	RC	RC	RC	RC	RC	RC(S)
6635892	RC	RC	RC	U	RC	RC(S)
6664431	2CL	RC	RC	2CL	2CL	RC(S)
6664533	RGB	RGB	RGB	RGB	RGB	RGB(S)
6664950	RC	RC	RGB	RC	RC	RC(S)
6665058	RGB	RGB	RGB	RGB	RGB	RGB(S)
6665526	RGB	RGB	RGB	RGB	U	RGB(S)
6666229	RGB	RGB	RGB	RGB	RGB	UpperRGB
6672662	RC	RC	RC	U	RC	RC(S)
6676597	RGB	RGB	RGB	RGB	RGB	RGB(S)
6676788	RC	RC	RC	RC	RC	RC(S)
6676885	RC	RC	RC	RC	RC	RC(S)
6677653	2CL	RC	RC	2CL	2CL	RC(S)
6678322	RC	RC	RC	RC	RGB	RC(S)
6678428	RC	RC	RC	RC	RC	RC(S)
6678432	RGB	RGB	RGB	RGB	RGB	RGB(S)
6678433	RGB	RGB	RC	RGB	RGB	RGB(S)
6678472	RGB	RGB	RGB	RGB	RGB	RGB(S)
6679278	RC	RC	RC	RC	RC	RC(S)
6679464	RGB	RGB	RGB	RGB	RGB	UpperRGB
6680386	RC	RC	RC	RC	RC	RC(S)
6680734	RGB	RGB	RGB	RGB	RGB	UpperRGB
6681414	RGB	RGB	RGB	RGB	RGB	RGB(S)
6681465	RC	RC	RC	RC	RC	RC(S)
6681565	RGB	RGB	RC	RGB	RGB	RGB(S)
6688318	RGB	RGB	RC	RGB	U	RC(S)
6688580	RC	RC	RC	RC	RC	RC(S)
6689398	RGB	RGB	RC	RGB	RGB	RGB(S)
6689517	RGB	RGB	RGB	RGB	RGB	RGB(S)
6690139	RGB	RGB	RGB	RGB	RGB	RGB(S)
6693329	RGB	RGB	RGB	RGB	RGB	UpperRGB
6695665	RC/2CL	RC	RC	2CL	RGB	RC(S)
6696387	RGB	RGB	RGB	RGB	RGB	RGB(S)
6696436	RGB	RGB	RGB	RGB	U	RGB(S)
6700106	RGB	RGB	RGB	RGB	RGB	RGB(S)
6700113	2CL	RC	RC	2CL	2CL	RC(S)
6700591	RC	RC	RC	RC	RC	RC(S)
6701023	RGB	RGB	RGB	RGB	RGB	RGB(S)
6701238	RC	RC	RC	RC	RC	RC(S)
6705642	RC	RC	RC	RC	RC	RC(S)
6706559	2CL	RC	RC	2CL	2CL	RC(S)
6706980	RGB	RGB	RGB	RGB	RGB	RGB(S)
6707195	RGB	RGB	RGB	RGB	RGB	RGB(S)
6707691	2CL	RC	RC	U	2CL	RC(S)
6708078	RGB	RGB	RGB	RGB	RGB	RGB(S)
6714282	U	RGB	RGB	U	U	UpperRGB
6717307	RC	U	RC	RC	RC	RC(S)
6718029	RC	RC	RC	RC	RC	RC(S)
6718509	RGB	RGB	RGB	RGB	RGB	UpperRGB
6720476	RC	RC	RC	RGB	RC	RC(S)
6721721	U	RC	RC	RGB	RGB	RC(S)
6751420	RGB	RGB	RC	RGB	RGB	RGB(S)
6751876	RC	RC	RC	RC	RC	RC(S)
6752116	RGB	RGB	RGB	RGB	RGB	RGB(S)
6755373	RGB	RGB	RGB	RGB	RGB	RGB(S)
6755830	RC	RC	RC	RC	RC	RC(S)
6755907	RGB	RGB	RGB	RC	RGB	RGB(S)
6755958	RGB	RGB	RGB	RGB	RGB	RC(S)
6756017	RC	RC	RC	RC	RC	RC(S)
6756579	RC/2CL	RC	RC	RC	2CL	RC(S)
6756648	2CL	RC	RC	2CL	2CL	RC(S)
6756908	RC	RC	RC	RC	U	RC(S)
6757332	RGB	RGB	RGB	RGB	RGB	RGB(S)
6757558	RGB	RGB	RGB	RGB	RGB	RGB(S)
6757928	2CL	RC	RC	2CL	2CL	RC(S)
6761256	RGB	RGB	RGB	RGB	RGB	UpperRGB
6761651	RGB	RGB	RGB	RGB	RGB	RGB(S)
6762022	RC	RC	RC	RC	RC	RC(S)
6762434	U	check	RC	RC	RGB	RC(S)
6762612	RC	RC	RC	RC	RC	RC(S)
6762849	RGB	RGB	RGB	RGB	RGB	UpperRGB
6763330	RC	RC	RC	RC	RC	RC(S)
6764026	RGB	RGB	RC	RGB	RGB	RGB(S)
6764229	RGB	RGB	RGB	RGB	RGB	RGB(S)
6764262	RGB	RGB	RGB	RGB	RGB	RGB(S)
6764361	U	U	RGB	U	U	RGB(S)
6764382	RGB	RGB	RGB	RGB	U	RGB(S)
6764685	RGB	RGB	RGB	RGB	RGB	RGB(S)
6765032	RGB	RGB	RGB	RGB	RGB	UpperRGB
6765408	RGB	RGB	RGB	RGB	RGB	RGB(S)
6766118	2CL	RC	RC	2CL	2CL	RC(S)
6766852	RGB	RGB	RGB	RGB	RGB	UpperRGB
6767249	RC	RC	RC	RC	RC	RC(S)
6767829	RGB	RGB	RGB	RGB	RGB	RGB(S)
6768042	U	RC	RC	RGB	RGB	RC(S)
6768319	RGB	RGB	RGB	RGB	RGB	RGB(S)
6768355	RC	RC	RC	RC	RC	RC(S)
6768448	RGB	RGB	RC	RGB	U	RC(S)
6768654	RGB	RGB	RGB	RGB	RGB	RGB(S)
6774693	RGB	RGB	RGB	RGB	RGB	RGB(S)
6775098	RGB	RGB	RGB	RGB	RGB	RGB(S)
6776396	RGB	RGB	RGB	RGB	RGB	RGB(S)
6777074	RGB	RGB	RGB	RGB	RGB	RGB(S)
6777790	RGB	RGB	RGB	RGB	RGB	RGB(S)
6777888	RC	RC	RC	RC	U	RC(S)
6777971	2CL	RC	RC	2CL	2CL	RC(S)
6779009	RC	RC	RC	RC	RC	RC(S)
6779699	RGB	RGB	RGB	RGB	RGB	RGB(S)
6780490	RC	RC	RC	RC	RC	RGB(S)
6781023	RGB	RGB	RGB	RGB	RGB	RGB(S)
6783217	U	RGB	RGB	RGB	U	RGB(S)
6783485	RC	RC	RC	RC	RC	RC(S)
6784377	2CL	RC	?	2CL	2CL	RC(S)
6785040	RGB	RGB	RGB	RGB	RGB	UpperRGB
6785523	RC	RC	RC	RC	RC	RC(S)
6786042	RC	RC	RC	RC	U	RC(S)
6786075	RGB	RGB	RGB	RGB	RGB	RGB(S)
6786177	RGB	RGB	RC	RGB	RGB	RGB(S)
6786398	2CL	RC	RC	2CL	2CL	RC(S)
6790382	RC	RC	RC	RC	RC	RC(S)
6790938	RC/2CL	RC	RC	RC	2CL	RC(S)
6791309	RC	RC	RGB	RC	RC	RC(S)
6791445	U	RGB	RC	RC	RGB	RGB(S)
6792689	RGB	RGB	RGB	RGB	U	UpperRGB
6804138	RC/2CL	RC	RC	2CL	RGB	RC(S)
6805631	RGB	RGB	RGB	RGB	U	RGB(S)
6836321	RC	RC	RC	RC	RC	RC(S)
6837256	RGB	RGB	RGB	RGB	U	RGB(S)
6837573	RGB	RGB	RGB	RGB	RGB	RGB(S)
6838375	RGB	RGB	RGB	RGB	RGB	RGB(S)
6838420	RGB	RGB	RGB	RGB	U	RGB(S)
6838707	RC	RC	RC	RC	RC	RC(S)
6841322	RGB	RGB	RGB	RGB	U	RGB(S)
6841449	RGB	RGB	RGB	RGB	RGB	RGB(S)
6842204	RGB	RGB	RGB	RGB	RGB	RGB(S)
6842824	RC/U	U	RC	RC	U	RC(S)
6842918	RC	RC	RC	RC	RC	RC(S)
6843557	RGB	RGB	RGB	RGB	U	RGB(S)
6843705	RGB	RGB	RGB	RGB	U	RGB(S)
6844293	RC	RC	RC	RC	RC	RC(S)
6844373	RGB	RGB	RC	RGB	RGB	RGB(S)
6847371	RGB/AGB	RGB	RC	AGB	RGB	RC(S)
6849148	RGB/AGB	U	RC	AGB	RGB	RC(S)
6849167	RC	RC	RC	RC	RC	RC(S)
6849932	RGB	RGB	RGB	RGB	RGB	UpperRGB
6850177	RGB	RGB	RGB	RGB	U	RGB(S)
6850417	RC	RC	RC	RC	RC	RC(S)
6851401	RC/2CL	RC	RC	2CL	U	RGB(S)
6851499	RGB	RGB	RGB	RGB	RGB	RGB(S)
6853127	RGB	RGB	RGB	RGB	RGB	RGB(S)
6853266	RC	RC	RC	RC	RC	RC(S)
6853465	RGB	U	RGB	RGB	RGB	RGB(S)
6853779	RGB	U	RGB	RGB	RGB	UpperRGB
6854095	RC	RC	RC	RC	RC	RC(S)
6854391	2CL	RC	RC	2CL	2CL	RC(S)
6859803	RGB	RGB	RGB	RGB	RGB	RGB(S)
6860004	RGB	RGB	RGB	RGB	U	RGB(S)
6860096	RC	RC	RC	RC	RC	RC(S)
6860649	RGB	RGB	RC	RGB	RGB	RGB(S)
6861403	RGB	RGB	RC	RGB	RGB	RGB(S)
6863017	RC	RC	RC	RC	RC	RC(S)
6863185	RGB	RGB	RC	RGB	RGB	RGB(S)
6863899	RGB	check	RGB	RGB	RGB	RGB(S)
6864995	RC	RC	RC	RC	RC	RC(S)
6865501	RGB	RGB	RC	RGB	U	RGB(S)
6866149	RC	RC	RC	RC	RC	RC(S)
6866587	RC	RC	RC	RC	RC	RC(S)
6869093	RC	RC	RC	RC	RC	RC(S)
6870779	RGB	RGB	RGB	RGB	RGB	RGB(S)
6871105	RGB	RGB	RGB	RGB	RGB	RGB(S)
6871472	RC	RC	RC	RC	RC	RC(S)
6871557	RGB	RGB	RGB	RGB	RGB	RGB(S)
6875474	RGB	check	RGB	RGB	RGB	RGB(S)
6875569	2CL	RC	RC	RGB	2CL	RC(S)
6876162	RGB	RGB	RC	RGB	RGB	RGB(S)
6877259	RC	RC	RC	U	RC	RC(S)
6877290	2CL	RC	RC	U	2CL	RC(S)
6878002	U	check	RC	RC	U	RC(S)
6878041	2CL	RC	RC	2CL	2CL	RC(S)
6878398	RC	RC	RC	RC	RC	RC(S)
6878403	RC	RC	RC	RC	RC	RC(S)
6878800	RGB	RGB	RGB	RGB	RGB	UpperRGB
6879830	RGB	RGB	RGB	RGB	RGB	RGB(S)
6887430	RGB	RGB	RGB	RGB	RGB	RGB(S)
6888638	RGB	RGB	RGB	U	RGB	UpperRGB
6888756	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
6890257	RGB	RGB	RGB	RGB	RGB	RGB(S)
6890433	RC/2CL	RC	RC	RC	2CL	RC(S)
6922899	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
6923677	2CL	RC	RC	2CL	2CL	RC(S)
6924105	RGB	check	RGB	RGB	RGB	RGB(S)
6925109	RGB	RGB	RGB	RGB	RGB	RGB(S)
6925158	RGB	RGB	RC	RGB	RGB	RGB(S)
6928997	RGB	RGB	RGB	RGB	RGB	RGB(S)
6929280	RC	RC	RC	RC	RC	RC(S)
6929729	RGB	RGB	RC	RGB	RGB	RGB(S)
6933666	RGB	RGB	RGB	RGB	U	RGB(S)
6934127	RC	RC	RC	RC	RC	RC(S)
6934572	U	RGB	RGB	U	U	UpperRGB
6934780	RC	RC	RC	RC	RC	RC(S)
6935260	RGB	RGB	RC	RGB	U	RGB(S)
6935850	RGB	RGB	RGB	RGB	U	UpperRGB
6936091	RGB	RGB	RGB	RGB	RGB	RGB(S)
6936796	RC	RC	RC	RGB	RC	RC(S)
6936990	RC	RC	RC	RC	RC	RC(S)
6937017	RGB	RGB	RGB	RGB	RGB	RGB(S)
6937257	RGB	RGB	RGB	RGB	RGB	RGB(S)
6938892	RC	RC	RC	RC	RC	RC(S)
6939158	RGB	RGB	RGB	RGB	U	RGB(S)
6939484	RGB	U	RGB	RGB	RGB	UpperRGB
6940048	RC	RC	RC	RC	RC	RC(S)
6940126	U	RGB	?	U	U	RGB(S)
6940380	RGB	RGB	RGB	RGB	RGB	RGB(S)
6945727	RC	RC	RC	RC	RC	RC(S)
6945941	RGB	RGB	RGB	RGB	RGB	RGB(S)
6946219	RGB	RGB	RGB	RGB	RGB	RGB(S)
6946519	RGB	U	RGB	RGB	RGB	RGB(S)
6947706	RGB	RGB	RGB	RGB	RGB	RGB(S)
6948001	RGB	RGB	RGB	RGB	RGB	RGB(S)
6949816	RGB	RGB	RGB	RGB	RGB	RGB(S)
6950753	RGB	RGB	RGB	RGB	RGB	RGB(S)
6950976	RGB	RGB	RGB	RGB	RGB	RGB(S)
6951680	RGB	RGB	RGB	RGB	RGB	RGB(S)
6951925	RC	RC	RC	RC	RC	RC(S)
6952140	RGB	RGB	RGB	RGB	RGB	UpperRGB
6952355	RGB	U	RGB	RGB	RGB	RGB(S)
6952430	RC	RC	RC	RC	RC	RC(S)
6952984	RGB	RGB	RC	RGB	RGB	RGB(S)
6953271	RGB	RGB	RGB	RGB	RGB	RGB(S)
6955215	RGB	RGB	RC	RGB	U	RC(S)
6955286	RC	RC	RC	RC	RC	RC(S)
6956481	RC/2CL	RC	RC	RC	2CL	RC(S)
6956582	RC	RC	RC	RC	RC	RC(S)
6956701	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
6957157	RC	RC	RC	RC	RC	RC(S)
6960601	2CL	RC	RC	2CL	2CL	RC(S)
6960978	RC/2CL	RC	RC	2CL	RGB	RC(S)
6961060	RC	RC	RC	RC	RC	RC(S)
6961071	RGB	U	RGB	RGB	RGB	RGB(S)
6961680	RC	RC	RC	RC	RC	RC(S)
6962291	RGB	RGB	RGB	RGB	RGB	RGB(S)
6963528	RGB	RGB	RGB	RGB	RGB	RGB(S)
6963897	RC	RC	RC	RC	RC	RC(S)
6964342	RGB	RGB	RC	RGB	U	RGB(S)
6965362	RGB	U	RGB	RGB	RGB	RGB(S)
6967600	RC	RC	RC	RC	RC	RGB(S)
6974745	RGB	RGB	RGB	RGB	RGB	RGB(S)
6975038	RGB	RGB	RC	RGB	RGB	RGB(S)
7006979	RC	RC	RC	RC	RC	RC(S)
7007173	U	U	RC	RGB	U	RC(S)
7008219	RC	RC	RC	RC	RC	RC(S)
7009245	RGB	RGB	RGB	RGB	RGB	RGB(S)
7014001	RC/U	U	RC	RC	U	RC(S)
7014894	2CL	RC	RC	2CL	2CL	RC(S)
7014958	RGB	RGB	RC	RGB	RGB	RGB(S)
7017044	RC	RC	RC	RC	RC	RC(S)
7018192	RC	RC	RC	RC	RC	RC(S)
7018252	RC	RC	RC	RC	U	RC(S)
7018515	RGB	check	RGB	RGB	RGB	RGB(S)
7019157	U	RGB	RGB	RC	U	RGB(S)
7019217	RGB	RGB	RGB	RGB	RGB	RGB(S)
7020371	RGB	check	RGB	RGB	RGB	UpperRGB
7020392	RC	RC	RC	RC	RC	RC(S)
7020972	RGB	RGB	RGB	RGB	RGB	UpperRGB
7021725	U	RGB	RGB	RGB	U	RGB(S)
7022581	RGB	RGB	RGB	RGB	RGB	RGB(S)
7024001	RGB	RGB	RC	RGB	RGB	RGB(S)
7024018	U	RGB	RC	U	U	RC(S)
7024649	RC	RC	RC	RC	RC	RC(S)
7025377	U	U	RC	U	RGB	RC(S)
7025568	RC/2CL	RC	RC	2CL	RGB	RC(S)
7025721	RC	RC	RC	RC	RC	RC(S)
7031016	RC	RC	RC	RC	RC	RC(S)
7032190	RC	RC	RC	RC	RC	RC(S)
7032312	RGB	RGB	RGB	RGB	RGB	RGB(S)
7033467	RGB	RGB	RGB	RGB	RGB	RGB(S)
7033518	2CL	RC	RC	2CL	2CL	RC(S)
7036099	RGB	RGB	RC	RGB	RGB	RGB(S)
7036151	RC	RC	RC	RC	RC	RC(S)
7039075	RC	RC	RC	RC	RC	RC(S)
7040879	RGB	RGB	RGB	RGB	RGB	RGB(S)
7041245	RGB	RGB	RGB	RGB	RGB	RGB(S)
7042040	RGB	RGB	RC	RGB	RGB	RGB(S)
7044886	RC/2CL	RC	RC	RC	2CL	RC(S)
7045489	RGB	RGB	RGB	RGB	RGB	UpperRGB
7045503	RGB	RGB	RGB	RGB	RGB	RGB(S)
7046960	U	U	RC	RC	RGB	RGB(S)
7048889	RGB	RGB	RGB	RGB	U	RGB(S)
7049306	RC	RC	RC	RC	U	RC(S)
7049467	RGB	RGB	RGB	RGB	RGB	RGB(S)
7053383	RGB	RGB	RGB	RGB	RGB	RGB(S)
7092067	RGB	RGB	RGB	RGB	RGB	RGB(S)
7092127	RGB	check	RGB	RGB	RGB	RGB(S)
7093179	RGB	RGB	RGB	RGB	U	RGB(S)
7097136	RC	RC	RC	RC	RC	RGB(S)
7098252	RC	RC	RC	RC	U	RC(S)
7098412	RGB	RGB	RGB	RGB	RGB	UpperRGB
7098510	RC	RC	RC	RC	RC	RC(S)
7100768	RC	RC	RC	RC	RC	RC(S)
7100888	RC	RC	RC	RC	RC	RC(S)
7100955	RGB	RGB	RGB	RGB	RGB	UpperRGB
7101244	RC	RC	RC	RC	RC	RC(S)
7102068	RGB	RGB	RGB	RGB	RGB	RGB(S)
7102491	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
7103182	RGB	RGB	RGB	RGB	RGB	RGB(S)
7103297	RC	RC	RC	RC	RC	RC(S)
7103666	RC	RC	RC	RC	RC	RC(S)
7104797	RGB	RGB	RGB	RGB	RGB	RGB(S)
7106052	RGB	RGB	RGB	RGB	RGB	RGB(S)
7107940	RGB/AGB	RGB	RGB	AGB	RGB	RGB(S)
7108501	RC/2CL	RC	RC	RC	2CL	RC(S)
7108536	RC	RC	RC	RC	RC	RC(S)
7108646	RC	RC	RC	U	RC	RGB(S)
7109064	2CL	RC	RC	2CL	2CL	RC(S)
7109084	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
7109120	RGB	RGB	RGB	RGB	RGB	RGB(S)
7115799	U	RGB	RC	RGB	U	RGB(S)
7117050	RC	RC	RC	RC	RC	RC(S)
7117362	RGB	RGB	RGB	RGB	RGB	RGB(S)
7118412	RC	RC	RC	RC	RC	RC(S)
7118721	2CL	RC	RC	2CL	2CL	RC(S)
7119181	RGB	RGB	RC	RGB	RGB	RGB(S)
7119694	RGB	RGB	RGB	RGB	RGB	RGB(S)
7119934	2CL	RC	RC	2CL	2CL	RC(S)
7121616	RGB	RGB	RGB	RGB	RGB	RGB(S)
7121674	RGB	RGB	RGB	RGB	RGB	RGB(S)
7122218	RGB	RGB	RGB	U	RGB	UpperRGB
7122640	RGB	RGB	RGB	RGB	RGB	RGB(S)
7122713	U	check	RC	RC	U	RC(S)
7122919	RGB	RGB	RGB	RGB	RGB	RGB(S)
7125921	RC	RC	RC	RC	RC	RC(S)
7128663	RGB	check	RC	RGB	RGB	RGB(S)
7128999	RC	RC	RC	RC	RC	RC(S)
7129766	RGB	RGB	RGB	RGB	RGB	RGB(S)
7132804	RGB/U	U	RGB	RGB	U	RC(S)
7135279	RGB	U	RGB	RGB	RGB	RGB(S)
7173885	RGB	RGB	RGB	RGB	RGB	RGB(S)
7174636	RGB	RGB	RGB	RGB	RGB	RGB(S)
7175826	RGB	RGB	RGB	RGB	RGB	RGB(S)
7176070	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
7177015	RGB	RGB	RGB	RGB	RGB	RGB(S)
7178170	RGB	RGB	RGB	RGB	RGB	RGB(S)
7183922	RGB	RGB	RGB	RGB	U	RGB(S)
7184978	RGB	RGB	RGB	RGB	U	RGB(S)
7185001	RGB	RGB	RGB	RGB	RGB	RGB(S)
7186274	RC	RC	RC	RC	RC	RC(S)
7186542	RGB	RGB	RC	RGB	U	RGB(S)
7186677	RGB	RGB	RGB	RGB	U	RGB(S)
7187059	RGB	RGB	RGB	RGB	RGB	RGB(S)
7188156	RGB	RGB	RGB	RGB	RGB	UpperRGB
7188323	RGB	RGB	RGB	RGB	RGB	RGB(S)
7188504	RC	RC	RGB	RC	RC	RC(S)
7188662	RGB	RGB	RGB	RGB	RGB	RGB(S)
7189418	RGB	RGB	RGB	RGB	RGB	RGB(S)
7189610	RC	RC	RC	RC	RC	RC(S)
7190047	RC	RC	RC	RC	RC	RC(S)
7190400	U	check	RC	RC	U	RGB(S)
7191496	RGB/AGB	RGB	?	AGB	RGB	UpperRGB
7191673	RC	RC	RC	RC	RC	RC(S)
7191945	RC/2CL	RC	RC	2CL	RGB	RC(S)
7198587	RGB	RGB	RC	RGB	RGB	RGB(S)
7200117	RGB	RGB	RGB	RGB	RGB	RGB(S)
7201600	RC	RC	RC	RC	RC	RGB(S)
7204026	RGB	RGB	RGB	RGB	RGB	RGB(S)
7204369	RGB	RGB	RGB	RGB	RGB	RGB(S)
7205067	U	RC	RC	U	RGB	RC(S)
7205397	RC	RC	RGB	RC	RC	RGB(S)
7206531	RC	RC	RC	RC	RC	RC(S)
7207251	RC/U	U	RC	RC	U	RC(S)
7211754	RGB/AGB	RGB	RGB	AGB	RGB	RGB(S)
7212057	RGB	RGB	RC	RGB	RGB	RGB(S)
7212114	RGB	RGB	RGB	RGB	RGB	RGB(S)
7213716	RGB	RGB	RGB	RGB	RGB	RGB(S)
7213942	RGB	U	RGB	RGB	RGB	UpperRGB
7215396	RGB	RGB	RGB	RGB	RGB	RGB(S)
7215938	RGB	U	RGB	RGB	RGB	RC(S)
7215997	RGB/AGB	RGB	RGB	AGB	RGB	RGB(S)
7217486	U	U	RC	RGB	U	RC(S)
7217665	2CL	RC	RC	2CL	2CL	RC(S)
7218915	RGB	RGB	RGB	RGB	RGB	RGB(S)
7255313	RGB	RGB	RGB	RGB	RGB	RGB(S)
7257193	RGB	RGB	RGB	RGB	RGB	UpperRGB
7258771	RGB	RGB	RGB	RGB	RGB	RGB(S)
7259237	RGB	RGB	RGB	RGB	RGB	RGB(S)
7259653	RGB	RGB	RGB	RGB	U	RGB(S)
7264736	RGB	RGB	RGB	RGB	RGB	RGB(S)
7265067	RGB	RGB	RGB	RGB	U	RC(S)
7265075	RC	RC	RC	RC	RC	RC(S)
7265189	RGB	check	RGB	RGB	RGB	RGB(S)
7265649	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
7265993	RGB	RGB	RGB	RGB	RGB	RGB(S)
7266176	U	?	?	U	U	RGB(S)
7266674	RC	RC	RC	RC	RC	RC(S)
7267119	RGB	RGB	RGB	RGB	RGB	RGB(S)
7267370	RC	RC	RC	RGB	RC	RC(S)
7267593	RGB	RGB	RGB	RGB	RGB	RGB(S)
7270142	RGB	RGB	RGB	RGB	RGB	RGB(S)
7270385	RGB	RGB	RGB	RGB	RGB	RGB(S)
7271514	RC	RC	RC	RC	RC	RC(S)
7271840	U	?	?	U	U	RGB(S)
7272257	RGB	RGB	RGB	RGB	RGB	RGB(S)
7273176	RC	RC	RC	RC	RC	RC(S)
7273426	RC	RC	RC	RC	RC	RC(S)
7273672	RGB	RGB	RGB	RGB	RGB	RGB(S)
7273965	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
7281777	RC	RC	RC	RC	RC	RC(S)
7283405	RGB	RGB	RC	RGB	RGB	RGB(S)
7285374	RC/2CL	RC	RC	2CL	RC	RC(S)
7285830	RC	RC	RC	RC	RC	RC(S)
7286739	RGB	RGB	RGB	RGB	RGB	UpperRGB
7288241	RGB	RGB	RGB	RGB	RGB	RGB(S)
7289277	RC	RC	RC	RC	RC	RC(S)
7293531	U	RC	RC	AGB	RGB	RC(S)
7293609	RC	RC	RC	RC	RC	RC(S)
7294715	RC	RC	RC	RC	RC	RC(S)
7295725	RGB	RGB	RC	RGB	RGB	RGB(S)
7297940	U	U	RC	RGB	U	RC(S)
7298034	RGB	U	RGB	RGB	RGB	RGB(S)
7300075	U	U	RC	U	U	RC(S)
7302117	RGB	RGB	RGB	RGB	RGB	RGB(S)
7303187	RC	RC	RC	RC	U	RC(S)
7305252	RGB	RGB	RGB	RGB	RGB	RGB(S)
7337994	RC	RC	RC	RC	RC	RC(S)
7341231	U	?	?	RGB	U	RGB(S)
7345128	RGB	RGB	RGB	RGB	RGB	RGB(S)
7345186	RC	RC	RC	RC	RC	RC(S)
7345204	U	RGB	RGB	U	U	RGB(S)
7345308	RC	RC	RC	RC	RC	RC(S)
7346365	RGB	RGB	RGB	RGB	RGB	RGB(S)
7346442	RGB	RGB	RGB	RGB	RGB	RGB(S)
7346684	RGB	RGB	RGB	RGB	U	RGB(S)
7347189	RGB	RGB	RC	RGB	U	RGB(S)
7347195	RGB	RGB	RGB	RGB	U	RGB(S)
7348314	RGB	RGB	RC	RGB	RGB	RGB(S)
7348442	RC	RC	RC	RC	RC	RC(S)
7349134	RGB	RGB	RGB	RGB	RGB	RGB(S)
7349386	RC	RC	RC	RC	RC	RC(S)
7350897	RGB	RGB	RGB	RGB	RGB	RGB(S)
7350968	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
7351098	2CL	RC	RC	2CL	2CL	RGB(S)
7351928	RGB	RGB	RGB	U	RGB	UpperRGB
7352442	RGB	RGB	RGB	RGB	RGB	RGB(S)
7352718	RC	RC	RC	RC	U	RC(S)
7354299	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
7354460	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
7363339	RC	RC	RC	RC	RC	RC(S)
7363357	RC	RC	RC	RC	RC	RC(S)
7364232	RGB	RGB	RGB	RGB	RGB	RGB(S)
7365701	RC	RC	RC	RC	RC	RC(S)
7366321	RC	RC	RC	RC	RC	RC(S)
7366820	RC	RC	RC	RC	RC	RC(S)
7367035	RGB	RGB	RGB	RGB	RGB	RGB(S)
7367289	RGB	RGB	RGB	RGB	RGB	UpperRGB
7367400	2CL	RC	RC	2CL	2CL	RC(S)
7368013	RGB	RGB	RGB	RGB	RGB	RGB(S)
7368584	RGB	U	RC	RGB	RGB	RC(S)
7368594	RC	RC	RC	RC	RC	RC(S)
7368754	RC	RC	RC	RC	RC	RC(S)
7369386	RC	RC	RC	RC	RC	RC(S)
7374869	RGB	RGB	RGB	RGB	RGB	RGB(S)
7375177	RGB	RGB	RGB	RGB	U	RC(S)
7375225	RGB	RGB	RGB	RGB	RGB	RGB(S)
7376259	RGB	RGB	RGB	RGB	RGB	RGB(S)
7376659	RGB	check	RGB	RGB	RGB	RGB(S)
7378357	RGB	RGB	RGB	RGB	RGB	UpperRGB
7378432	RGB	RGB	RGB	RGB	RGB	RGB(S)
7379100	RC	RC	RC	RC	RC	RC(S)
7381710	2CL	RC	RC	2CL	2CL	RC(S)
7382407	RGB	RGB	RC	RGB	U	RGB(S)
7382908	RGB	RGB	RGB	RGB	RGB	RGB(S)
7384523	RC	RC	RC	RC	RC	RC(S)
7384966	U	check	RC	U	2CL	RC(S)
7385745	RGB	RGB	RGB	RGB	RGB	RGB(S)
7417186	RGB	RGB	RGB	RGB	RGB	RGB(S)
7420223	RC	RC	RC	RC	RC	RC(S)
7421138	RC	RC	RC	RC	RC	RC(S)
7428217	RGB	RGB	RGB	RGB	RGB	RGB(S)
7428418	RC	RC	RC	RC	RC	RC(S)
7428624	RGB	RGB	RGB	RGB	RGB	UpperRGB
7428931	RC	RC	RC	RC	U	RC(S)
7429055	RGB	RGB	RGB	RGB	RGB	RGB(S)
7430037	RGB	U	RGB	RGB	RGB	RGB(S)
7430104	2CL	RC	RC	RGB	2CL	RC(S)
7430868	RGB	RGB	RGB	RGB	RGB	RGB(S)
7430892	RC	RC	RC	RC	RC	RC(S)
7431665	RGB	RGB	RC	RGB	RGB	RGB(S)
7433485	RC	RC	RC	RC	RC	RC(S)
7433813	RGB	RGB	RGB	RGB	RGB	RGB(S)
7434436	RGB	RGB	RGB	RGB	U	RGB(S)
7435143	RGB	RGB	RGB	RGB	RGB	RGB(S)
7439931	RGB	RGB	RGB	RGB	U	RGB(S)
7440390	RGB	RGB	RGB	RGB	RGB	RGB(S)
7440490	U	RC	RGB	U	U	RC(S)
7440589	RC	RC	RC	RC	U	RC(S)
7445517	RGB	RGB	RC	RGB	RGB	RGB(S)
7445518	RGB	U	RC	RGB	RGB	RGB(S)
7445698	RGB	RGB	RC	RGB	U	RGB(S)
7446011	U	U	RC	RGB	U	RGB(S)
7446296	RGB	RGB	RGB	RGB	RGB	RGB(S)
7446560	RGB	RGB	RGB	RGB	RGB	UpperRGB
7446648	RGB	RGB	RGB	RGB	RGB	RGB(S)
7448051	RGB	RGB	RGB	RGB	U	RGB(S)
7448329	RC	RC	RC	RC	RC	RC(S)
7448746	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
7449159	RGB	RGB	RC	RGB	RGB	RGB(S)
7450230	RGB	RGB	RGB	RGB	RGB	RGB(S)
7457184	RGB	RGB	RC	RGB	RGB	RGB(S)
7458106	RGB	RGB	RGB	RGB	U	RC(S)
7459180	RC/2CL	RC	RC	2CL	U	RC(S)
7460447	RC	RC	RC	RC	RC	RC(S)
7461851	RGB	RGB	RGB	RGB	U	RGB(S)
7462845	U	RGB	RGB	RC	U	RGB(S)
7464220	RGB	U	RC	RGB	RGB	RC(S)
7464664	RGB	RGB	RGB	RGB	RGB	UpperRGB
7465221	RC	RC	RC	RC	RC	RC(S)
7465477	RGB	U	RGB	RGB	RGB	RGB(S)
7466616	2CL	RC	RC	U	2CL	RC(S)
7467630	2CL	RC	RC	2CL	2CL	RC(S)
7468404	2CL	RC	RC	2CL	2CL	RC(S)
7468893	RGB	RGB	RC	RGB	RGB	RC(S)
7499531	RGB	RGB	RGB	RGB	RGB	RGB(S)
7500388	RGB	RGB	RGB	RGB	U	RGB(S)
7501516	RGB	U	RC	RGB	RGB	RGB(S)
7501667	RGB	RGB	RGB	RGB	RGB	RGB(S)
7501722	RGB	RGB	RC	RGB	RGB	RGB(S)
7502157	RGB	RGB	RGB	RGB	RGB	RGB(S)
7504110	RC	RC	RGB	RC	RC	RGB(S)
7504619	RGB	RGB	RGB	RGB	U	RGB(S)
7510604	RC	RC	RC	U	RC	RC(S)
7513379	RGB	RGB	RGB	RGB	RGB	RGB(S)
7513628	U	RGB	RGB	RGB	U	RGB(S)
7515137	RGB	RGB	RGB	RGB	RGB	RGB(S)
7515243	RC	RC	RC	RC	RC	RC(S)
7515516	2CL	RC	RC	RGB	2CL	RC(S)
7516156	RGB	RGB	RGB	RGB	RGB	RC(S)
7516687	RGB	RGB	RGB	RGB	U	RGB(S)
7516929	U	RGB	RC	RGB	U	RGB(S)
7518143	RGB	RGB	RGB	RGB	RGB	RGB(S)
7518352	RGB	RGB	RGB	RGB	RGB	RGB(S)
7522091	RC	check	RC	RC	RC	RC(S)
7522297	RC	RC	RC	RC	RC	RC(S)
7522765	RC	RC	RC	RC	RC	RC(S)
7523259	RC	RC	RC	RC	RC	RC(S)
7523875	RGB	U	RGB	RGB	RGB	RGB(S)
7529215	RGB	RGB	RGB	RGB	RGB	RGB(S)
7530849	RGB	RGB	RGB	RGB	RGB	RGB(S)
7531119	RGB	RGB	RGB	RGB	RGB	RGB(S)
7531332	RGB	U	RGB	RGB	RGB	RGB(S)
7531650	RGB	RGB	RGB	RGB	RGB	UpperRGB
7531908	RC	RC	RC	RC	RC	RC(S)
7532885	RC	RC	RC	RC	RC	RC(S)
7533496	RC	RC	RC	RC	RC	RC(S)
7533804	RGB	U	RC	RGB	RGB	RGB(S)
7533995	RGB	check	RGB	RGB	RGB	RGB(S)
7540130	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
7543102	RGB	RGB	RGB	RGB	RGB	RGB(S)
7543672	RGB/AGB	RGB	RGB	AGB	RGB	RGB(S)
7543694	RGB	RGB	RGB	RGB	RGB	RGB(S)
7546098	RGB	RGB	RGB	RGB	RGB	RGB(S)
7547964	RGB	RGB	RC	RGB	RGB	RGB(S)
7549472	RGB	RGB	RGB	RGB	RGB	UpperRGB
7550235	2CL	RC	RC	2CL	2CL	RC(S)
7550955	RGB	RGB	RC	RGB	RGB	RGB(S)
7552779	RGB	RGB	RGB	RGB	RGB	UpperRGB
7581214	RGB	RGB	RGB	RGB	RGB	RGB(S)
7581399	2CL	RC	RC	2CL	2CL	RC(S)
7581822	RGB	RGB	RGB	RGB	RGB	RGB(S)
7584122	U	RGB	?	RGB	U	RGB(S)
7584900	U	?	?	RGB	U	RGB(S)
7585122	RC	RC	RC	RC	RC	RC(S)
7585523	RC	RC	RC	RC	RC	RC(S)
7587099	RC	RC	RC	RC	RC	RC(S)
7591311	U	RGB	RGB	RC	U	RGB(S)
7591451	RGB	RGB	RGB	RGB	RGB	RGB(S)
7591481	RC	RC	RC	RC	RC	RC(S)
7591642	RC	RC	RC	RC	RC	RC(S)
7592262	RGB	RGB	RGB	RGB	U	RGB(S)
7592356	RC	RC	RC	RC	RC	RC(S)
7593843	RC	RC	RC	RC	RC	RC(S)
7594337	RGB	check	RGB	RGB	RGB	RGB(S)
7594865	RC	RC	RC	RC	RC	RC(S)
7595151	U	RGB	RGB	U	U	UpperRGB
7595155	RC	RC	RC	RC	RC	RC(S)
7595285	RC	RC	RC	RC	RC	RC(S)
7595572	RC	RC	RC	RC	RC	RC(S)
7595722	RGB	RGB	RGB	RGB	U	RGB(S)
7596219	RGB	RGB	RGB	RGB	RGB	UpperRGB
7596701	RGB	RGB	RGB	RGB	RGB	RGB(S)
7597056	RC	RC	RC	RC	RC	RC(S)
7597230	RC	RC	RC	RC	RC	RC(S)
7598454	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
7601617	RGB	RGB	RGB	RGB	U	RC(S)
7601618	RGB	RGB	RGB	RGB	U	RGB(S)
7601720	RC	RC	RC	RC	RC	RC(S)
7602359	RGB	RGB	RGB	RGB	RGB	RGB(S)
7602732	RGB	RGB	RGB	RGB	RGB	RGB(S)
7604896	U	check	RC	U	RGB	RC(S)
7610113	RGB	RGB	RGB	RGB	RGB	RGB(S)
7610274	RGB	RGB	RGB	RGB	RGB	RC(S)
7610417	RGB	RGB	RC	RGB	RGB	RGB(S)
7610636	RGB	RGB	RGB	RGB	RGB	RGB(S)
7611069	RGB	RGB	RGB	RGB	RGB	RGB(S)
7612438	RC	RC	RC	RC	RC	RC(S)
7612755	RGB	RGB	RC	RGB	RGB	RGB(S)
7612916	RC	RC	RC	RC	RC	RC(S)
7613227	RGB	RGB	RGB	RGB	U	RGB(S)
7616655	RGB	RGB	RGB	RGB	RGB	RGB(S)
7617072	RGB	RGB	RGB	U	RGB	RGB(S)
7617227	RGB	RGB	RGB	RGB	RGB	RGB(S)
7617399	RGB	RGB	RC	RGB	RGB	RGB(S)
7618122	RGB	RGB	RGB	RGB	RGB	RGB(S)
7619034	RC	RC	RC	RC	RC	RC(S)
7619745	RGB	RGB	RGB	RGB	RGB	RGB(S)
7619946	RGB	RGB	RGB	RGB	RGB	RGB(S)
7620272	RC	RC	RC	RC	RC	RC(S)
7620783	2CL	RC	RC	2CL	2CL	RC(S)
7621561	RGB	RGB	RGB	RGB	RGB	RGB(S)
7621593	RGB	RGB	RGB	RGB	RGB	RGB(S)
7621979	RC/U	U	RC	RC	U	RC(S)
7622273	RGB	U	RGB	RGB	RGB	RGB(S)
7622307	RGB	U	RC	RGB	RGB	RGB(S)
7622649	RGB	RGB	RGB	RGB	RGB	RGB(S)
7623046	2CL	RC	RC	2CL	2CL	RC(S)
7625723	RGB	RGB	RGB	RGB	RGB	RGB(S)
7626457	RGB	RGB	RC	RGB	RGB	RGB(S)
7629559	RGB	RGB	RC	RGB	RGB	RGB(S)
7630302	RGB	RGB	RGB	RGB	RGB	RGB(S)
7630743	RGB	RGB	RGB	RGB	RGB	RGB(S)
7631194	2CL	RC	RC	U	2CL	RC(S)
7659773	RGB	U	RGB	RGB	RGB	UpperRGB
7661515	RC	RC	RC	RGB	RC	RC(S)
7661609	RGB	RGB	RGB	RGB	RGB	RGB(S)
7661720	RC	RC	RC	RC	RC	RC(S)
7662025	RC	RC	RC	RC	RC	RC(S)
7663228	RC	RC	RC	RC	RC	RC(S)
7663241	RC	RC	RC	RC	RGB	RC(S)
7667124	RGB	RGB	RGB	RGB	U	RGB(S)
7667657	RC/2CL	RC	RC	RC	2CL	RC(S)
7667757	RGB	RGB	RGB	RGB	RGB	RGB(S)
7667900	RGB	RGB	RGB	RGB	RGB	UpperRGB
7668520	RGB	U	RGB	RGB	RGB	UpperRGB
7668536	RGB/AGB	check	RGB	AGB	RGB	UpperRGB
7668782	RGB	RGB	RGB	RGB	RGB	UpperRGB
7668783	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
7669105	RC	RC	RC	RC	RC	RC(S)
7670419	RC	RC	RC	RC	RC	RGB(S)
7670489	RGB	RGB	RGB	RGB	U	RGB(S)
7671055	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
7671562	RC	RC	RC	RC	RC	RC(S)
7672292	RGB	RGB	RGB	RGB	RGB	RGB(S)
7672405	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
7672453	RGB	RGB	RGB	U	RGB	UpperRGB
7672969	RC	RC	RC	RC	RC	RC(S)
7673019	RGB/AGB	RC	RGB	AGB	RGB	RGB(S)
7673779	RGB	RGB	RGB	RGB	RGB	UpperRGB
7674224	RGB	RGB	RC	RGB	RGB	RGB(S)
7676643	RGB	RGB	RGB	RGB	U	RC(S)
7677194	RGB	RGB	RC	RGB	RGB	RGB(S)
7677317	RC	RC	RC	RC	RGB	RC(S)
7678025	U	U	RGB	U	RGB	RGB(S)
7678547	RC	RC	RC	RC	RC	RC(S)
7679049	RC	RC	RC	U	RC	RC(S)
7679756	RGB	RGB	RGB	RGB	RGB	RGB(S)
7679799	RC	RC	RGB	RC	RC	RC(S)
7680159	RC	RC	RC	RC	RC	RC(S)
7685039	RC	RC	RC	RC	RC	RC(S)
7685316	RC	RC	RC	RC	RC	RC(S)
7685724	RC	RC	RC	RC	RC	RC(S)
7687231	RGB	RGB	RGB	RGB	U	UpperRGB
7687390	RGB	RGB	RC	RGB	RGB	RGB(S)
7690692	RGB	RGB	RC	RGB	RGB	RC(S)
7691148	RC	RC	RC	RC	RC	RC(S)
7691871	RGB	RGB	RGB	RGB	RGB	RGB(S)
7691952	RGB	RGB	RGB	RGB	RGB	RGB(S)
7693359	U	check	RC	RC	RGB	RGB(S)
7693833	U	RGB	?	RC	U	UpperRGB
7693845	U	RGB	RGB	RGB	U	RGB(S)
7696229	RGB	RGB	RGB	RGB	RGB	RGB(S)
7697146	RC/2CL	RC	RC	2CL	RGB	RC(S)
7697217	RC	RC	RC	RC	RC	RC(S)
7697607	RC	RGB	RC	RC	RC	RGB(S)
7698511	RGB	U	RGB	RGB	RGB	RGB(S)
7698688	RGB	RGB	RGB	RGB	RGB	RGB(S)
7698929	RC/2CL	RC	RC	RC	2CL	RC(S)
7700576	U	check	RC	U	2CL	RC(S)
7701048	RGB	RGB	RC	RGB	U	RGB(S)
7703954	U	U	RC	U	U	RC(S)
7728958	RGB	RGB	RGB	RGB	RGB	RGB(S)
7729057	RGB	RGB	RGB	RGB	RGB	UpperRGB
7730215	RGB	RGB	RGB	RGB	RGB	RGB(S)
7732065	RGB	RGB	RGB	RGB	RGB	UpperRGB
7732255	RGB	RGB	RGB	RGB	RGB	RGB(S)
7732335	RGB	RGB	RGB	RGB	RGB	RGB(S)
7732836	RC	RC	RC	RC	RC	RC(S)
7733106	RGB	RGB	RGB	RGB	RGB	RGB(S)
7733619	RGB	RGB	RGB	RGB	RGB	RGB(S)
7734065	RC	RC	RC	RC	RC	RC(S)
7739067	RGB	RGB	RC	RGB	RGB	RGB(S)
7741179	RC	RC	RGB	RC	U	RC(S)
7741472	RGB	RGB	RGB	RGB	RGB	RGB(S)
7743176	RC	RC	RC	RC	RC	RC(S)
7743539	RC	RC	RC	RC	RC	RC(S)
7744204	RC/2CL	RC	RC	2CL	RC	RC(S)
7746983	RGB	RGB	RGB	RGB	RGB	RGB(S)
7747060	U	check	RC	U	RC	RGB(S)
7747146	U	RGB	RGB	U	U	UpperRGB
7747495	RGB	RGB	RGB	RGB	RGB	RGB(S)
7747886	U	RGB	RGB	RC	U	RC(S)
7748003	RC	RC	RC	U	RC	RC(S)
7748979	RC	RC	RC	RC	RC	RC(S)
7749249	RGB	RGB	RC	RGB	RGB	RGB(S)
7750700	RGB	RGB	RGB	RGB	RGB	RGB(S)
7750902	RC	RC	RC	RC	RC	RGB(S)
7757271	RGB	RGB	RGB	RGB	RGB	UpperRGB
7757382	U	U	RC	U	U	RC(S)
7761336	RGB	RGB	RGB	RGB	RGB	RGB(S)
7762104	RGB	RGB	RC	RGB	RGB	RGB(S)
7762794	RGB	RGB	RGB	RGB	RGB	RGB(S)
7764335	RGB	RGB	RGB	RGB	RGB	UpperRGB
7764361	2CL	RC	RC	2CL	2CL	RC(S)
7766103	RC/2CL	RC	RC	2CL	RC	RC(S)
7769544	RGB	RGB	RGB	RGB	U	RGB(S)
7771045	RGB	RGB	RC	RGB	RGB	RGB(S)
7771441	RGB	RGB	RGB	RGB	RGB	RGB(S)
7771603	RC/2CL	RC	RC	RC	2CL	RC(S)
7798339	RC	RC	?	U	RC	DWARF
7798570	RGB	RGB	RGB	RGB	RGB	RGB(S)
7799762	RGB	RGB	RGB	RGB	RGB	RGB(S)
7799904	RGB	RGB	RGB	RGB	RGB	RGB(S)
7800922	RGB	RGB	RGB	RGB	RGB	UpperRGB
7802549	RC	RC	RC	RC	RC	RC(S)
7802551	RGB	RGB	RGB	RGB	RGB	UpperRGB
7807614	RC	RC	RC	RC	U	RC(S)
7808227	RC	RC	RC	RC	RC	RC(S)
7808516	RGB	RGB	RGB	RGB	RGB	RGB(S)
7808690	RGB	RGB	RGB	RGB	RGB	UpperRGB
7808791	RC	RC	RC	RC	RC	RC(S)
7808899	RGB	RGB	RGB	RGB	RGB	UpperRGB
7808930	RC	RC	RGB	RC	RC	RC(S)
7809050	RGB	RGB	RGB	RGB	RGB	RGB(S)
7809908	RC	RC	RC	RC	RC	RC(S)
7810708	RGB	U	RGB	RGB	RGB	RGB(S)
7811522	U	RGB	RGB	RC	U	RGB(S)
7812552	RGB	RGB	RGB	RGB	RGB	RGB(S)
7815943	RGB	RGB	RGB	RGB	U	RGB(S)
7816294	U	U	RGB	RGB	U	RGB(S)
7816406	RGB	RGB	RC	RGB	U	RC(S)
7818152	RGB	RGB	RC	RGB	RGB	RGB(S)
7818452	RC	check	RC	RC	RC	RC(S)
7818982	RC	RC	RC	RC	RGB	RC(S)
7820169	RC	check	RC	RC	RC	RC(S)
7821234	RC	RC	RC	RC	RC	RC(S)
7821913	RGB	RGB	RGB	RGB	RGB	RGB(S)
7831228	RGB	RGB	RGB	RGB	U	RC(S)
7831348	RGB	RGB	RGB	RGB	U	RGB(S)
7831636	RGB	RGB	RGB	RGB	RGB	RGB(S)
7833657	RGB	RGB	RGB	RGB	RGB	RGB(S)
7834159	RC	RC	RC	RC	RC	RC(S)
7836711	RGB	RGB	RGB	RGB	RGB	RGB(S)
7837954	U	RGB	RC	2CL	U	RC(S)
7838475	RGB	RGB	RGB	RGB	RGB	RC(S)
7838873	2CL	RC	RC	2CL	2CL	RC(S)
7841410	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
7841977	2CL	RC	RC	2CL	2CL	RC(S)
7846870	RGB/AGB	U	RC	AGB	RGB	RGB(S)
7847454	RGB	RGB	RGB	RGB	RGB	RGB(S)
7847816	2CL/U	U	RC	2CL	U	RC(S)
7849791	RGB	RGB	RC	RGB	RGB	RGB(S)
7867854	RC	RC	RC	RC	RC	RC(S)
7868532	RGB	RGB	RGB	RGB	RGB	RGB(S)
7869334	RC	RC	RC	RC	RC	RC(S)
7870980	RC	RC	RC	RC	RC	RC(S)
7871690	RGB	RGB	RGB	RGB	RGB	RGB(S)
7871897	RC	RC	RC	RC	RC	RC(S)
7872519	RC	RC	RC	RC	RC	RC(S)
7877451	RGB	RGB	RGB	RGB	RGB	RGB(S)
7877673	RGB	RGB	RGB	RGB	RGB	RGB(S)
7880096	RC	RC	RC	RC	RC	RC(S)
7880417	RGB	RGB	RGB	RGB	RGB	RGB(S)
7880511	RGB	RGB	RGB	RGB	RGB	UpperRGB
7880664	RC	RC	RC	RC	RC	RC(S)
7880893	RGB	RGB	RGB	RGB	RGB	RGB(S)
7881669	RC	RC	RC	U	RC	RC(S)
7884574	RC	RC	RC	RC	RC	RC(S)
7885455	RC	RC	RC	RC	RC	RC(S)
7885511	RC	check	RC	RC	RC	RC(S)
7887295	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
7887436	RGB	RGB	RGB	RGB	RGB	RGB(S)
7887960	RC	RC	RC	RC	RC	RC(S)
7888403	RGB	RGB	RGB	RGB	RGB	RGB(S)
7889420	RGB	RGB	RGB	RGB	RGB	RGB(S)
7889429	RC	RC	RC	RC	RC	RC(S)
7891047	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
7897890	RC	RC	RC	RC	RC	RC(S)
7901207	RGB	RGB	RC	U	RGB	RGB(S)
7901972	U	U	RC	RC	RGB	RC(S)
7902578	RC	RC	RC	RC	RC	RC(S)
7903116	RGB	RGB	RC	RGB	RGB	RGB(S)
7903173	RGB	RGB	RC	RGB	RGB	RGB(S)
7903576	RGB	RGB	RGB	RGB	RGB	RGB(S)
7904594	RGB	RGB	RC	RGB	RGB	RGB(S)
7905047	RGB	RGB	RGB	RGB	RGB	RGB(S)
7905597	RGB	RGB	?	RGB	RGB	RGB(S)
7905696	RGB	RGB	RGB	RGB	U	RGB(S)
7905712	RGB	RGB	RGB	RGB	U	RC(S)
7906186	2CL	RC	RC	2CL	2CL	RC(S)
7907191	RC	RC	RC	RC	RC	RC(S)
7908109	RGB	RGB	RGB	RGB	RGB	RGB(S)
7909320	RGB	RGB	RGB	RGB	RGB	UpperRGB
7917701	RC/U	U	RC	RC	U	RC(S)
7919558	RGB	RGB	RGB	RGB	U	RGB(S)
7935931	RC/U	U	RC	RC	U	RC(S)
7936033	RGB	RGB	RGB	RGB	RGB	UpperRGB
7936407	RC/2CL	RC	RC	2CL	U	RC(S)
7937449	RGB	RGB	RC	RGB	RGB	RGB(S)
7937828	RGB	RGB	RGB	RGB	RGB	RGB(S)
7938029	RGB	RGB	RGB	RGB	RGB	RGB(S)
7939118	RC	RC	RC	RC	RC	RC(S)
7940675	2CL	RC	RC	2CL	2CL	RC(S)
7941510	RGB	RGB	RGB	RGB	RGB	UpperRGB
7941728	RGB	RGB	RGB	RGB	RGB	RGB(S)
7944038	RGB/AGB	RGB	RGB	AGB	RGB	RGB(S)
7944193	RC	RC	RC	RC	RC	RC(S)
7946636	RGB	RGB	RGB	RGB	RGB	RGB(S)
7946762	RGB	RGB	RC	RGB	RGB	RGB(S)
7946809	RGB	RGB	RGB	RGB	RGB	UpperRGB
7947648	RGB	RGB	RGB	RGB	RGB	RGB(S)
7948086	RC	RC	RC	RC	RC	RC(S)
7948193	RGB	U	RGB	RGB	RGB	RGB(S)
7949258	RC	RC	RC	RGB	RC	RC(S)
7949585	RC	RC	RC	RC	RC	RC(S)
7949599	RC	RC	RC	RC	RC	RC(S)
7950550	RGB	RGB	RGB	RGB	RGB	RGB(S)
7954576	RGB	RGB	RGB	RGB	RGB	UpperRGB
7955301	RGB	RGB	RC	RGB	RGB	RGB(S)
7955392	RC/U	U	RC	RC	U	RGB(S)
7955825	RGB	RGB	RGB	U	RGB	UpperRGB
7955856	RC	RC	RC	RC	RC	RC(S)
7956524	RGB/AGB	U	RGB	AGB	RGB	RGB(S)
7956671	RGB	RGB	RGB	RGB	U	RGB(S)
7957166	RGB	RGB	RGB	RGB	RGB	RGB(S)
7957377	RGB	RGB	RGB	RGB	RGB	RGB(S)
7957671	RGB	RGB	RGB	RGB	RGB	RGB(S)
7957822	RC	RC	RC	RC	RC	RC(S)
7957918	RGB	RGB	RC	RGB	RGB	RGB(S)
7960031	U	RC	RC	RGB	RGB	RC(S)
7966761	RGB	RGB	RGB	RGB	RGB	UpperRGB
7967534	RC	RC	RC	RC	RGB	RC(S)
7968120	RC	RC	RC	RC	RC	RC(S)
7970167	RGB	RGB	RC	RGB	U	DWARF
7970207	RGB	RGB	RGB	RGB	RGB	RGB(S)
7970619	RGB	RGB	RGB	RGB	RGB	RGB(S)
7970844	RGB	RGB	RGB	RGB	RGB	RGB(S)
7973937	RGB	RGB	RGB	U	RGB	UpperRGB
7974439	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
7974594	RGB	RGB	RGB	RGB	RGB	RGB(S)
7975276	RGB	RGB	RC	RGB	RGB	RGB(S)
7975647	RGB	U	RGB	RGB	RGB	RGB(S)
7975969	RC	RC	RC	RC	RC	RC(S)
7976006	RGB	RGB	RGB	RGB	RGB	RGB(S)
7976420	RC	RC	RC	RC	RC	RC(S)
7979316	RC/2CL	RC	RC	2CL	RC	RC(S)
7979468	RGB	RGB	RGB	RGB	RGB	RGB(S)
7983015	RGB	RGB	RGB	RGB	RGB	RGB(S)
7983221	2CL	RC	RC	2CL	2CL	RC(S)
7983431	RGB	check	RGB	RGB	RGB	RGB(S)
7983470	RGB	RGB	RC	RGB	RGB	RGB(S)
7985382	RGB	RGB	RC	RGB	RGB	RGB(S)
7985438	RGB	RGB	RGB	RGB	RGB	RGB(S)
7988900	RC/2CL	check	RC	RC	2CL	RC(S)
7989213	RGB	RGB	RGB	RGB	RGB	UpperRGB
8004637	RGB	RGB	RGB	RGB	RGB	RGB(S)
8004863	RGB	RGB	RGB	RGB	RGB	RC(S)
8005116	RC	RC	RC	RGB	RC	RC(S)
8006058	RC	RC	RC	RC	RC	RC(S)
8007217	2CL	RC	RC	2CL	2CL	RC(S)
8007218	RGB	RGB	RGB	RGB	RGB	RGB(S)
8007458	RGB	U	RGB	RGB	RGB	RGB(S)
8008492	RGB	RGB	RGB	RGB	RGB	UpperRGB
8009339	RC	RC	RC	RC	RC	RC(S)
8015956	RGB	RGB	RGB	RGB	RGB	RGB(S)
8016118	2CL	RC	RC	2CL	2CL	RC(S)
8016119	RGB	RGB	RGB	RGB	RGB	UpperRGB
8017159	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
8017898	RGB	RGB	RC	RGB	RGB	RGB(S)
8018464	RGB	RGB	RGB	RC	RGB	RGB(S)
8018575	RGB	U	RGB	RGB	RGB	UpperRGB
8019020	RC	check	RC	RC	RC	RC(S)
8023581	RGB	RGB	RGB	RGB	RGB	RGB(S)
8023982	RC/U	U	RC	RC	U	RC(S)
8026963	RGB	RGB	RGB	RGB	RGB	RGB(S)
8027609	RGB	RGB	RC	RGB	U	RGB(S)
8028908	RGB	RGB	RGB	RGB	RGB	RGB(S)
8037095	RGB	RGB	RGB	U	RGB	UpperRGB
8037100	RGB	RGB	RGB	RGB	RGB	UpperRGB
8038347	RGB	RGB	RGB	RGB	RGB	RGB(S)
8039063	RGB	RGB	RGB	RGB	RGB	RGB(S)
8039416	RC	RC	RC	RC	RC	RC(S)
8040267	RGB	RGB	RGB	RGB	RGB	RGB(S)
8040763	RGB	RGB	RC	RGB	RGB	RGB(S)
8041612	RGB	RGB	RGB	RGB	RGB	UpperRGB
8041904	RGB	RGB	RC	RGB	U	RGB(S)
8042126	RGB	RGB	RGB	RGB	RGB	RGB(S)
8043596	RGB	RGB	RGB	RGB	RGB	RGB(S)
8044218	RGB	RGB	RGB	RGB	RGB	RGB(S)
8045883	RC	RC	RC	RC	RC	RC(S)
8046212	RGB	RGB	RC	RGB	RGB	RGB(S)
8046439	RC/2CL	RC	RC	2CL	RGB	RC(S)
8051694	RC	RC	RC	RGB	RC	RC(S)
8053949	RGB	RGB	RC	RGB	RGB	RC(S)
8054055	RGB	RGB	RGB	RGB	RGB	RGB(S)
8055041	2CL/U	U	RC	2CL	U	RC(S)
8055108	RGB	RGB	RGB	RGB	RGB	RGB(S)
8056874	RC/2CL	RC	RC	2CL	RGB	RC(S)
8057047	RGB	RGB	RGB	RGB	RGB	RGB(S)
8057180	RGB	RGB	RGB	RGB	RGB	RGB(S)
8058062	RGB	RGB	RGB	RGB	RGB	RGB(S)
8073887	RGB	RGB	RGB	RGB	RGB	RGB(S)
8074326	RC	RC	RC	RC	RC	RC(S)
8077790	RGB	RGB	RGB	RGB	RGB	RGB(S)
8078554	RC	RC	RC	RC	RC	RC(S)
8081069	RC	RC	RC	RGB	RC	RC(S)
8081145	RGB	RGB	RGB	RGB	RGB	UpperRGB
8081278	RGB	RGB	RGB	RGB	RGB	RGB(S)
8081535	RC	RC	RC	RC	RC	RC(S)
8081636	RGB	RGB	RGB	RGB	U	RGB(S)
8081853	RGB	RGB	RGB	RGB	U	UpperRGB
8082339	RGB	RGB	RGB	RGB	RC	RGB(S)
8082494	RC	RC	RC	RC	RC	RC(S)
8082913	RGB	RGB	RGB	RGB	RGB	UpperRGB
8085217	RGB	RGB	RGB	U	RGB	UpperRGB
8085964	2CL	RC	RC	2CL	2CL	RC(S)
8086192	RGB	RGB	RGB	RGB	RGB	RGB(S)
8087067	RGB	RGB	RGB	RGB	RGB	RGB(S)
8088143	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
8088198	RC	RC	RC	RC	RC	RC(S)
8088244	RC	RC	RGB	RC	RC	RC(S)
8090356	RGB/AGB	RGB	RGB	AGB	U	UpperRGB
8091157	RGB	RGB	RGB	RGB	RGB	RGB(S)
8091492	RGB	RGB	RC	RGB	RGB	RGB(S)
8092097	RGB	RC	RGB	RGB	RGB	RC(S)
8092466	RGB	RGB	RGB	RGB	RGB	RGB(S)
8093877	RGB	RGB	RGB	RGB	U	RGB(S)
8094277	RGB	RGB	RGB	2CL	RGB	RGB(S)
8094602	RGB	RGB	RGB	RGB	RGB	RGB(S)
8094889	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
8094948	RGB	RGB	RGB	RGB	RGB	RGB(S)
8097755	RC	RC	RC	RC	RC	RC(S)
8097831	RGB	RGB	RGB	RGB	RGB	RGB(S)
8097926	RC	RC	RC	RC	RC	RC(S)
8098454	RGB	RGB	RGB	RGB	U	RGB(S)
8098590	RGB	RGB	U	RGB	RGB	RGB(S)
8098608	RGB	RGB	RGB	RGB	RGB	RGB(S)
8099073	RC	RC	RC	RC	RC	RC(S)
8099102	RGB	RGB	RGB	RGB	U	RGB(S)
8104771	RC/2CL	RC	RC	2CL	RGB	RC(S)
8106525	RGB	RGB	RC	RGB	RGB	RC(S)
8107079	RGB	RGB	RGB	RGB	RGB	RGB(S)
8107227	2CL	RC	RC	2CL	2CL	RC(S)
8107355	RGB	RGB	RGB	RGB	U	RGB(S)
8107831	RC	RC	RC	RGB	RC	RC(S)
8107984	RGB	RGB	RGB	RGB	U	RGB(S)
8108732	RGB	RGB	RGB	RGB	RGB	RGB(S)
8110811	2CL	RC	RC	2CL	2CL	RC(S)
8111302	RGB	U	RGB	RGB	RGB	RGB(S)
8111705	2CL	RC	RC	2CL	2CL	RC(S)
8112377	RGB	RGB	RGB	RGB	RGB	RGB(S)
8112523	RGB	RGB	RC	RGB	RGB	RGB(S)
8115488	RGB	RGB	RGB	RGB	RGB	RGB(S)
8120076	RC	RC	RC	RC	RC	RC(S)
8123432	RGB	RGB	RGB	RGB	RGB	RGB(S)
8123810	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
8123843	RGB	RGB	RGB	RGB	U	RGB(S)
8124622	2CL	RC	RC	2CL	2CL	RC(S)
8125993	U	RGB	RC	U	U	UpperRGB
8126282	U	U	RC	U	U	RC(S)
8126531	RGB	RGB	RC	RGB	RGB	RGB(S)
8127582	RGB	RGB	RGB	RGB	RGB	RGB(S)
8127707	RGB	RGB	RGB	RGB	U	RGB(S)
8129047	RGB	RGB	RGB	RGB	RGB	RGB(S)
8142438	RGB	RGB	RGB	RGB	RGB	RGB(S)
8142943	RC	RC	RGB	RC	RC	RC(S)
8144467	RGB	RGB	RGB	RGB	RGB	RGB(S)
8144529	RGB	RGB	RGB	RGB	U	RGB(S)
8145152	RGB	RGB	RGB	RGB	RGB	RGB(S)
8145176	RC	RC	RGB	RC	RC	RC(S)
8145311	RGB	U	RC	RGB	RGB	RGB(S)
8145590	RC/2CL	RC	RC	2CL	RGB	RC(S)
8148993	RC	U	RC	RC	RC	RC(S)
8149325	RC	RC	RC	RC	RC	RC(S)
8149536	RC	RC	RC	RC	RC	RC(S)
8151314	RC	RC	RC	RC	RC	RC(S)
8153309	RGB	RGB	RGB	RGB	U	RGB(S)
8154383	RGB	RGB	RGB	RGB	RGB	RGB(S)
8154541	RC	RC	RC	RC	RC	RC(S)
8154693	RGB	RGB	RGB	RGB	RGB	RGB(S)
8154799	RGB	RGB	RGB	RGB	RGB	RGB(S)
8154817	RGB	RGB	RGB	RGB	U	RGB(S)
8158382	RGB	RGB	RGB	RGB	RGB	RGB(S)
8159241	RGB	RGB	RGB	RGB	RGB	UpperRGB
8160419	RGB	RGB	RGB	RGB	RGB	RGB(S)
8160428	RGB	RGB	RGB	RGB	RGB	RGB(S)
8160590	RC	RC	RC	RC	RC	RC(S)
8160637	RGB	RGB	RGB	RGB	RGB	RGB(S)
8162345	RGB	RGB	RGB	RGB	RGB	RGB(S)
8162973	RGB	RGB	RGB	RGB	RGB	RGB(S)
8163250	RGB	RGB	RGB	RGB	RGB	RGB(S)
8164254	RGB	RGB	RGB	RGB	RGB	RGB(S)
8164977	RC	RC	RC	RC	RC	RC(S)
8165094	RGB	RGB	RGB	RGB	RGB	RGB(S)
8165159	RGB	U	RGB	RGB	RGB	RGB(S)
8165444	RC	RC	RC	RC	RC	RC(S)
8166918	RGB	RGB	RGB	RGB	U	RGB(S)
8167335	RGB	RGB	RC	RGB	RGB	RGB(S)
8168080	RGB	RGB	RGB	RGB	U	RGB(S)
8172679	RGB	RGB	RGB	RGB	RGB	RGB(S)
8172720	RC	RC	RC	RGB	RC	RC(S)
8172784	RGB	U	RGB	RGB	RGB	RGB(S)
8172877	RGB	RGB	RGB	RGB	RGB	RGB(S)
8173036	RC	check	RC	RC	RC	RC(S)
8173148	RC	RC	RC	RC	RC	RC(S)
8173581	RGB	RGB	RC	RGB	RGB	RC(S)
8173696	RGB	RGB	RGB	RGB	RGB	UpperRGB
8173725	RC	RC	RC	RC	RC	RC(S)
8173921	RGB	RGB	RGB	RGB	RGB	RGB(S)
8174161	RGB	RGB	RC	RGB	U	RGB(S)
8175027	RGB	RGB	RC	RGB	RGB	RGB(S)
8175438	RC	RC	RC	RC	U	RC(S)
8175678	RGB	RGB	RGB	RGB	RGB	RGB(S)
8176259	RGB	RGB	RC	RGB	RGB	RGB(S)
8176543	RGB	RGB	RGB	RGB	RGB	UpperRGB
8176733	RGB	RGB	RGB	RGB	RGB	UpperRGB
8176777	RGB	RGB	RGB	RGB	RGB	RGB(S)
8176893	RGB	RGB	RC	RGB	RGB	RGB(S)
8176905	RGB	RGB	RGB	RGB	RGB	UpperRGB
8178600	RC	RC	RC	RC	RC	RC(S)
8179973	U	?	?	RGB	U	RGB(S)
8181700	RC	RC	RC	RC	RC	RC(S)
8188772	RGB	RGB	RGB	RGB	RGB	RGB(S)
8191905	RGB	RGB	RGB	RGB	RGB	RGB(S)
8192188	RGB	U	RGB	RGB	RGB	UpperRGB
8192753	RGB	RGB	?	RGB	U	RGB(S)
8192892	RGB	check	RGB	RGB	RGB	RGB(S)
8195153	RGB	check	RGB	RGB	RGB	RGB(S)
8195595	RGB	RGB	RGB	RGB	RGB	RGB(S)
8196436	RGB	RGB	RGB	RGB	U	RGB(S)
8197210	RC	RC	RC	RC	RC	RC(S)
8197719	2CL	RC	RC	2CL	2CL	RC(S)
8210306	RGB	RGB	RGB	RGB	RGB	RGB(S)
8211573	RGB	RGB	RC	RGB	RGB	RGB(S)
8212479	RGB	RGB	RGB	RGB	RGB	RGB(S)
8212786	RGB	RGB	RGB	RGB	RGB	RGB(S)
8213138	RGB	RGB	RGB	RGB	RGB	RGB(S)
8213984	RC/2CL	RC	RC	2CL	RC	RC(S)
8217125	RGB	RGB	RGB	RGB	RGB	RGB(S)
8217514	RC	RC	RC	RC	RC	RC(S)
8217977	RC	RC	RC	RC	RC	RC(S)
8218419	U	RGB	?	U	U	UpperRGB
8218568	RGB	U	RGB	RGB	RGB	RGB(S)
8218803	RGB	RGB	RGB	RGB	RGB	UpperRGB
8218906	RC	U	RC	RC	RC	RC(S)
8219000	RGB	RGB	RGB	RGB	U	RGB(S)
8219022	RGB	RGB	RGB	RGB	RGB	RGB(S)
8219070	RC	RC	RC	RC	U	RC(S)
8219125	RGB	RGB	RGB	RGB	RGB	RGB(S)
8219268	RGB	RGB	RGB	RGB	RGB	RGB(S)
8222189	RGB	RGB	RC	U	RGB	RGB(S)
8222691	RC	RC	RGB	RC	RC	RC(S)
8222944	RGB	RGB	RGB	RGB	RGB	RGB(S)
8223014	RGB	RGB	RGB	RGB	U	RGB(S)
8223463	RGB	RGB	RC	RGB	RGB	RGB(S)
8223927	RGB	RGB	RGB	RGB	RGB	RGB(S)
8225839	RC	RC	RC	RC	U	RC(S)
8227312	RC	RC	RGB	RC	U	RC(S)
8228880	RGB	RGB	RC	RGB	RGB	RGB(S)
8230578	2CL	RC	RGB	2CL	2CL	RC(S)
8230626	U	RGB	RGB	U	U	RC(S)
8231947	RGB	RGB	RGB	RGB	RGB	UpperRGB
8232017	RGB	RGB	RGB	RGB	RGB	RGB(S)
8232262	2CL/U	U	RC	2CL	U	RC(S)
8232851	RC	RC	RC	RC	RC	RC(S)
8233775	RGB	RGB	RGB	RGB	RGB	RGB(S)
8233917	RC	RC	RC	RC	RC	RC(S)
8234394	RC	U	RC	RC	RC	RC(S)
8234900	RGB	RGB	RGB	RGB	RGB	RGB(S)
8235013	RC	RC	RC	RC	RC	RC(S)
8235144	RGB	RGB	RC	RGB	RGB	RGB(S)
8235448	RGB	RGB	RGB	RGB	U	RGB(S)
8241402	RC	RC	RC	RC	RC	RC(S)
8243314	RGB	RGB	RC	RGB	RGB	RGB(S)
8244769	RGB	U	RGB	RGB	RGB	RGB(S)
8246635	RC	RC	RC	RC	RC	RC(S)
8247851	RC	RC	RC	RC	U	RC(S)
8248041	RGB	RGB	RC	RGB	RGB	RGB(S)
8248948	RGB	RGB	RGB	RGB	U	RGB(S)
8249714	RGB	RGB	RGB	2CL	RGB	RGB(S)
8250333	RGB	RGB	RGB	RGB	RGB	RGB(S)
8250489	RGB	RGB	RGB	RGB	U	RGB(S)
8255956	RC	RC	RC	RC	U	RC(S)
8256020	RGB	RGB	RGB	RGB	RGB	RGB(S)
8258311	RC	RC	RC	RC	RC	RC(S)
8258413	U	U	RC	U	U	RC(S)
8258630	RGB	RGB	RGB	RGB	RGB	RGB(S)
8259226	RGB	RGB	RGB	RGB	RGB	RGB(S)
8260055	RC	RC	RC	RC	RC	RC(S)
8260453	RC	RC	RC	RC	RC	RC(S)
8260689	RGB	RGB	RGB	RGB	RGB	RGB(S)
8262338	RGB	RGB	RGB	RGB	U	RGB(S)
8264006	RC	check	RC	RC	RC	RGB(S)
8264079	RGB	RGB	RGB	RGB	RGB	RGB(S)
8277043	RGB	RGB	RC	RGB	RGB	RGB(S)
8277362	RGB	RGB	RGB	RGB	U	RGB(S)
8277879	RGB	RGB	RGB	RGB	RGB	RGB(S)
8278906	RC	RC	RC	RC	RC	RC(S)
8283356	RGB	RGB	RGB	RGB	RGB	RGB(S)
8283646	RGB	RGB	RC	RGB	RGB	RGB(S)
8283958	RGB	RGB	RGB	RGB	U	RGB(S)
8284032	RGB	RGB	RGB	RGB	U	RGB(S)
8284510	RC	RC	RC	RC	RC	RC(S)
8284682	RC	RC	RC	RC	RC	RC(S)
8285025	RGB/AGB	RGB	RGB	AGB	RGB	RGB(S)
8285510	RGB	RGB	RGB	RGB	RGB	RGB(S)
8285712	RGB	check	RGB	RGB	RGB	UpperRGB
8288164	RC	RC	RC	RC	RC	RC(S)
8288278	RGB	RGB	RGB	RGB	RGB	UpperRGB
8292681	RC	RC	RC	RC	RC	RC(S)
8293158	RC	RC	RC	RC	RC	RC(S)
8293291	RC/2CL	RC	RC	2CL	RC	RC(S)
8293345	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
8293686	RGB	check	RGB	RGB	RGB	UpperRGB
8294303	RGB	RGB	RGB	U	RGB	UpperRGB
8296548	RC/U	U	RC	RC	U	RC(S)
8296709	RGB	U	RGB	RGB	RGB	UpperRGB
8296729	RGB	RGB	RGB	RGB	U	RGB(S)
8299489	RGB	RGB	RGB	RGB	RGB	RGB(S)
8299922	2CL	RC	RC	2CL	2CL	RC(S)
8300692	RC	RC	RC	RC	RC	RC(S)
8300747	RGB	RGB	RGB	RGB	RGB	UpperRGB
8301180	RGB	RGB	RC	RGB	U	RGB(S)
8301905	RGB	RGB	RGB	RGB	RGB	RGB(S)
8302107	RGB	RGB	RGB	RGB	RGB	UpperRGB
8307149	RGB	RGB	RGB	RGB	RGB	RGB(S)
8307548	2CL	RC	RC	2CL	2CL	RC(S)
8307630	RC	RC	RC	RC	RC	RC(S)
8309890	RGB	RGB	RGB	RGB	RGB	RGB(S)
8310792	U	U	RC	2CL	U	RC(S)
8312324	RGB	RGB	RGB	RGB	RGB	RGB(S)
8312512	RGB	RGB	RGB	RGB	RGB	RGB(S)
8314240	RGB	RGB	RGB	RGB	RGB	RGB(S)
8314514	RC/U	U	RC	RC	U	RC(S)
8315796	RGB	RGB	RGB	RGB	RGB	RGB(S)
8316412	RGB	RGB	RGB	RGB	RGB	RGB(S)
8323295	RGB	RGB	RGB	RGB	RGB	RGB(S)
8324636	RC	RC	?	RC	RC	notDone
8325630	RGB	U	RGB	RGB	RGB	UpperRGB
8325764	RC	U	RC	RC	RC	RGB(S)
8328390	RGB	RGB	RC	RGB	RGB	RGB(S)
8328668	RGB	U	RGB	RGB	RGB	RGB(S)
8330598	RC	RC	RC	RC	RC	RC(S)
8332266	RGB	RGB	RGB	RGB	RGB	RGB(S)
8343654	RGB	RGB	RC	RGB	RGB	RGB(S)
8345076	RGB	RGB	RGB	RGB	RGB	UpperRGB
8346238	RC	RC	RC	RC	RC	RC(S)
8348568	RC	RC	RC	RC	RC	RC(S)
8348765	U	check	RC	U	U	RC(S)
8349350	RC	RC	RC	RC	RC	RC(S)
8349732	RGB	RGB	RGB	RGB	RGB	RGB(S)
8350443	RC	RC	RC	RC	RC	RC(S)
8350645	RGB	RGB	RC	RGB	RGB	RGB(S)
8350894	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
8354896	RGB	RGB	RGB	RGB	RGB	RGB(S)
8357852	RGB	RGB	RGB	RGB	RGB	RGB(S)
8358665	RGB	RGB	RGB	RGB	RGB	UpperRGB
8359169	RC/2CL	RC	RC	2CL	RC	RC(S)
8359180	RGB	RGB	RGB	RGB	U	RGB(S)
8359997	RGB	RGB	RGB	RGB	U	RGB(S)
8360297	RGB	RGB	RGB	RGB	RGB	RGB(S)
8360334	RC	RC	RC	RC	RC	RC(S)
8361996	RC	RC	RC	RC	RC	RC(S)
8362163	U	U	RGB	U	RGB	RGB(S)
8362623	RGB	check	RGB	RGB	RGB	RGB(S)
8363272	2CL	RC	RC	2CL	2CL	RC(S)
8363443	RC	RC	RC	RC	U	RC(S)
8363613	RC	RC	RC	RC	RC	RC(S)
8364363	RC	RC	RC	RC	RC	RC(S)
8364578	RC	RC	RC	RC	RC	RC(S)
8364786	RGB	RGB	RGB	RGB	RGB	RGB(S)
8365018	2CL	RC	RC	2CL	2CL	RC(S)
8365052	2CL	U	RC	2CL	2CL	RGB(S)
8365522	RC/2CL	RC	RC	2CL	RC	RC(S)
8365782	U	RGB	RC	2CL	U	RC(S)
8365909	RGB	RGB	RGB	RGB	U	RGB(S)
8366239	RGB	RGB	RGB	RGB	RGB	RGB(S)
8366262	RGB	RGB	RC	RGB	RGB	RGB(S)
8366486	U	RGB	RC	RC	U	RC(S)
8366758	RC	U	RC	RC	RC	RC(S)
8367834	RC	RC	RC	RC	U	RC(S)
8374104	U	RC	RC	RGB	RGB	RC(S)
8375240	RGB	RGB	RGB	RGB	RGB	RGB(S)
8377116	RC	RC	RC	RC	RC	RC(S)
8377200	RC	RC	RC	RC	RC	RC(S)
8377727	RC	RC	RC	RC	RC	RGB(S)
8378462	2CL	RC	RC	2CL	2CL	RC(S)
8378481	RGB	RGB	RGB	RGB	RGB	RGB(S)
8378653	2CL	RC	RC	RGB	2CL	RC(S)
8379490	RC	RC	RC	RC	RC	RC(S)
8379613	RGB	RGB	RGB	RGB	RGB	RGB(S)
8380242	RC	RC	RC	RC	RC	RC(S)
8381246	RGB	U	RGB	RGB	RGB	RGB(S)
8381505	RGB	RGB	RGB	RGB	RGB	UpperRGB
8382339	RC	RC	RC	RC	RC	RC(S)
8385961	RGB	RGB	RGB	RGB	RGB	RGB(S)
8386283	RGB	RGB	RGB	RGB	RGB	RGB(S)
8386337	RGB	RGB	RC	RGB	RGB	RGB(S)
8386537	RC	U	RC	RC	RC	RC(S)
8386921	RC	RC	RC	RC	RC	RC(S)
8387412	RGB	RGB	RGB	RGB	RGB	UpperRGB
8389200	U	U	RC	RC	U	RC(S)
8389387	RGB/AGB	U	RGB	AGB	RGB	RGB(S)
8389696	RGB	U	RGB	RGB	RGB	RGB(S)
8391175	RGB	RGB	RGB	RGB	RGB	RGB(S)
8391532	RC/2CL	RC	RC	2CL	RGB	RC(S)
8391545	RGB	RGB	RGB	RGB	RGB	RGB(S)
8394035	2CL	RC	RC	2CL	2CL	RC(S)
8394175	RGB	U	RGB	RGB	RGB	RGB(S)
8394497	RC/2CL	RC	RC	2CL	RGB	RC(S)
8395097	RGB	RGB	RGB	RGB	RGB	RGB(S)
8395153	RGB	RGB	RC	RGB	U	RGB(S)
8395466	U	U	RC	U	U	RC(S)
8396782	2CL	U	RC	2CL	2CL	RC(S)
8397081	2CL/U	U	RC	2CL	U	RC(S)
8408920	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
8409983	RC	RC	RC	RC	RC	RC(S)
8410006	RGB	RGB	RGB	RGB	U	RGB(S)
8410529	RC	RC	RC	RC	RC	RC(S)
8410818	RC	RC	RC	RC	RC	RC(S)
8414512	RC	RC	RC	RC	RC	RC(S)
8414518	2CL	RC	RC	2CL	2CL	RC(S)
8415501	RGB	RGB	RGB	RGB	RGB	RGB(S)
8415616	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
8416447	RGB	RGB	RGB	RGB	RGB	RGB(S)
8417184	RGB	RGB	RGB	RGB	RGB	UpperRGB
8417711	RC	RC	RC	RC	RC	RC(S)
8418309	RGB	RGB	RGB	RGB	RGB	RGB(S)
8418437	RC	RC	RC	U	RC	RC(S)
8423171	2CL	RC	RC	2CL	2CL	RC(S)
8423426	RGB	RGB	RGB	RGB	RGB	RGB(S)
8423708	RGB	RGB	RGB	RGB	RGB	RGB(S)
8424298	RGB	RGB	RGB	RGB	RGB	RGB(S)
8424785	RC	RC	RC	RC	RC	RGB(S)
8425507	RGB	RGB	RGB	RGB	RGB	RGB(S)
8426108	RGB	RGB	RGB	RGB	RGB	UpperRGB
8426672	RGB	RGB	RGB	RGB	RGB	RGB(S)
8426743	RC	RC	RC	RC	RC	RGB(S)
8426868	RGB	RGB	?	RGB	RGB	notDone
8428095	RGB	RGB	RC	RGB	RGB	RGB(S)
8430504	RGB	RGB	RGB	RGB	RGB	RGB(S)
8431063	RGB	RGB	RGB	RGB	RGB	RGB(S)
8431241	RC	RC	RC	RC	RC	RC(S)
8431479	RGB	RGB	RC	RGB	RGB	RGB(S)
8431695	RGB	RGB	RGB	RGB	RGB	RGB(S)
8432219	RC	RC	RC	RC	RC	RC(S)
8432239	RGB	RGB	RC	RGB	U	RGB(S)
8432800	RGB	RGB	RGB	RGB	RGB	RGB(S)
8440248	RGB	RGB	RGB	RGB	RGB	RGB(S)
8441160	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
8441683	RGB	RGB	RGB	RGB	RGB	RGB(S)
8442289	RGB	RGB	RGB	RGB	RGB	UpperRGB
8445814	RGB	RGB	RGB	RGB	RGB	RGB(S)
8451486	RGB	RGB	RGB	RGB	RGB	RGB(S)
8453896	RGB	check	RGB	RGB	RGB	RGB(S)
8454209	RGB	RGB	RGB	RGB	RGB	UpperRGB
8454772	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
8456004	U	U	RGB	U	RGB	RGB(S)
8458124	RGB	RGB	RC	RGB	RGB	RGB(S)
8458459	RGB	RGB	RGB	RGB	RGB	RGB(S)
8458519	RC	RC	RC	RC	RC	RC(S)
8458954	RGB	RGB	RGB	RGB	RGB	RGB(S)
8459085	RGB	RGB	RGB	RGB	RGB	RGB(S)
8459156	RGB	RGB	RGB	U	RGB	UpperRGB
8460569	RGB	U	RGB	RGB	RGB	UpperRGB
8461449	2CL	RC	RC	2CL	2CL	RC(S)
8461659	2CL	RC	RC	2CL	2CL	RC(S)
8462113	RGB	U	RGB	RGB	RGB	UpperRGB
8462775	U	U	RGB	U	U	RC(S)
8462934	2CL	RC	RC	2CL	2CL	RC(S)
8475025	RGB	RGB	RGB	RGB	RGB	RGB(S)
8475164	RC	RC	RC	RC	RC	RC(S)
8475511	RGB	RGB	RGB	RGB	RGB	UpperRGB
8476245	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
8476554	RGB	RGB	RGB	RGB	RGB	RGB(S)
8478436	RC	RC	RC	RC	RC	RGB(S)
8478478	RGB	RGB	RGB	RGB	RGB	RGB(S)
8478550	RC	RC	RC	RGB	RC	RC(S)
8479182	RC	RC	RC	RC	U	RGB(S)
8479383	RC	RC	RC	U	RC	RGB(S)
8479780	RC	RC	RC	RC	RC	RC(S)
8480097	RGB	RGB	RGB	RGB	RGB	RGB(S)
8480205	RGB	RGB	RGB	RGB	RGB	RGB(S)
8480233	RC	RC	RC	RC	RC	RC(S)
8480313	RC	RC	RC	RC	RC	RC(S)
8480446	U	U	RGB	U	RGB	UpperRGB
8481174	RGB	RGB	RGB	RGB	U	RGB(S)
8481765	RC	RC	RC	RC	RC	RC(S)
8482522	RC	RC	?	RC	RC	RC(S)
8482769	RC	RC	RC	RC	RC	RC(S)
8482944	RC	RC	RC	RC	RC	RC(S)
8487905	U	check	RC	2CL	RGB	RC(S)
8489832	RC	RC	RC	RC	RC	RC(S)
8491147	RC	RC	RC	RC	RC	RC(S)
8491197	RGB	RGB	RGB	RGB	RGB	RGB(S)
8491283	RC	RC	RC	RC	RC	RC(S)
8493827	RC	RC	RC	RC	RC	RC(S)
8493969	RGB	RGB	RGB	RGB	RGB	RGB(S)
8494160	RGB	RGB	RGB	RGB	RGB	RGB(S)
8495082	RGB	RGB	RGB	RGB	RGB	UpperRGB
8495124	RGB	RGB	RGB	RGB	RGB	UpperRGB
8495626	RGB	RGB	RC	RGB	U	RGB(S)
8496042	RC	RC	RC	RC	RC	RC(S)
8505072	RGB	check	RGB	RGB	RGB	RGB(S)
8506096	RC	RC	RC	RC	RC	RC(S)
8506788	RC	RC	RC	RC	RC	RC(S)
8506816	RGB	RGB	RGB	RGB	RGB	RGB(S)
8507295	RGB	RGB	RGB	RGB	RGB	RGB(S)
8507397	RC	RC	RC	RC	RC	RC(S)
8507484	RGB	RGB	RC	RGB	RGB	RGB(S)
8510560	RGB	RGB	RC	RGB	RGB	RGB(S)
8515390	RC/2CL	RC	RC	2CL	RGB	RC(S)
8518198	RGB	RGB	RGB	RGB	RGB	RGB(S)
8518402	2CL	U	RC	2CL	2CL	RC(S)
8518881	RGB	RGB	RGB	RGB	RGB	RGB(S)
8522040	RC	RC	RC	RC	RC	RC(S)
8522050	U	RC	RGB	RGB	2CL	RGB(S)
8524315	RGB	RGB	RGB	RGB	RGB	RGB(S)
8524633	RGB	RGB	RGB	RGB	RGB	RGB(S)
8525251	RC/U	U	RC	RC	U	RC(S)
8525359	RGB	RGB	RGB	RGB	RGB	RGB(S)
8526108	RC	RC	RC	RC	RC	RC(S)
8527188	RGB	U	RGB	RGB	RGB	RGB(S)
8538793	RGB	RGB	RGB	RGB	RGB	RGB(S)
8539201	RC	RC	RGB	RC	RC	RC(S)
8540034	RGB	RGB	RGB	RGB	RGB	RGB(S)
8540384	RC	RC	RC	RC	RC	RC(S)
8540615	RC	RC	RC	RC	RC	RC(S)
8540767	U	RC	RC	U	U	RC(S)
8540820	RC	RC	RC	RC	RC	RC(S)
8542964	RGB	RGB	RGB	RGB	RGB	RGB(S)
8543200	RC	RC	RC	RC	RC	RC(S)
8543569	RGB	RGB	RGB	RGB	RGB	RGB(S)
8543727	RGB	RGB	RGB	RGB	RGB	UpperRGB
8544483	RGB	RGB	RGB	RGB	RGB	RGB(S)
8545067	RGB	RGB	RGB	RGB	U	RGB(S)
8545291	RGB	RGB	RGB	RGB	RGB	RGB(S)
8545504	RGB	RGB	RGB	RGB	RGB	RGB(S)
8545861	RC	RC	RC	RC	RC	RC(S)
8546146	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
8547085	RGB	RGB	RGB	RGB	U	RGB(S)
8547122	RC	RC	RC	RC	RC	RC(S)
8547469	RC	RC	RC	RC	RC	RC(S)
8547653	U	RC	RGB	U	RGB	RC(S)
8547669	RGB	RGB	RGB	RGB	U	RGB(S)
8552581	RGB	RGB	RGB	RGB	RGB	RGB(S)
8552947	RC	RC	RC	RC	RC	RC(S)
8555265	RGB	RGB	RC	RGB	RGB	RC(S)
8555599	RGB	RGB	RGB	RGB	RGB	RGB(S)
8555914	RC	RC	RC	RC	RC	RC(S)
8556078	RGB	RGB	RGB	RGB	U	RGB(S)
8557457	RGB	RGB	RGB	RGB	U	RGB(S)
8558329	RGB	RGB	RGB	RGB	U	RGB(S)
8558629	RC	RC	RC	RC	RC	RC(S)
8558633	RC	RC	RC	RC	RC	RC(S)
8560280	RGB	RGB	RGB	RGB	RGB	RGB(S)
8561126	RC	RC	RC	RC	RC	RC(S)
8561202	RGB	RGB	RGB	RGB	RGB	RGB(S)
8561216	RGB	RGB	RGB	RGB	RGB	RGB(S)
8561238	2CL	RC	RC	2CL	2CL	RC(S)
8564559	RC	RC	RC	RC	RC	RC(S)
8564966	RGB	RGB	RGB	RGB	RGB	RGB(S)
8565016	RGB	RGB	RGB	RGB	RGB	RGB(S)
8565159	RC	RC	RC	RC	RC	RC(S)
8569885	U	RC	?	U	U	RC(S)
8569991	RGB	U	RC	RGB	RGB	RGB(S)
8570577	RC	RC	RC	RC	RC	RC(S)
8572242	RC/U	U	RC	RC	U	RC(S)
8573783	2CL	RC	RC	2CL	2CL	RGB(S)
8573846	U	RGB	RC	2CL	RGB	RGB(S)
8574234	RGB	check	RGB	RGB	RGB	RGB(S)
8575147	RC/2CL	RC	RC	2CL	RGB	RC(S)
8579095	RGB	RGB	RC	RGB	RGB	RGB(S)
8579328	RGB	RGB	RGB	RGB	RGB	RGB(S)
8580402	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
8580595	RC	RC	RC	RC	RC	RC(S)
8583313	RGB	RGB	RGB	RGB	RGB	RGB(S)
8583586	RC/U	U	RC	RC	U	RC(S)
8584513	RC/2CL	RC	RC	2CL	U	RC(S)
8586983	RGB	RGB	RGB	RGB	RGB	UpperRGB
8587329	RGB	RGB	RGB	RGB	RGB	RGB(S)
8587948	2CL	RC	RC	2CL	2CL	RC(S)
8589163	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
8590270	U	?	?	U	U	RGB(S)
8590577	2CL/U	U	RC	2CL	U	RGB(S)
8590920	RGB	RGB	RGB	RGB	RGB	RGB(S)
8590931	RGB	RGB	RGB	RGB	U	RGB(S)
8591738	RC	RC	RC	RC	U	RC(S)
8605197	RGB	RGB	RGB	RGB	RGB	RGB(S)
8607365	RGB	RGB	RC	RGB	RGB	RGB(S)
8607581	RC	RC	RC	RC	RC	RC(S)
8607620	RC	RC	RC	RC	RC	RC(S)
8607720	RGB	RGB	RGB	RGB	RGB	RGB(S)
8609482	RGB	RGB	RGB	RGB	RGB	RGB(S)
8609704	RGB	U	RGB	RGB	RGB	UpperRGB
8610579	RGB/AGB	U	RC	AGB	RGB	RC(S)
8611114	RC	RC	RC	RC	RC	RC(S)
8611369	RC	RC	RC	RGB	RC	RC(S)
8611394	RGB	RGB	RGB	RGB	RGB	RGB(S)
8611833	RC	RC	RC	RC	RC	RC(S)
8612241	RGB	RGB	RGB	RGB	RGB	RC(S)
8612393	RGB	RGB	RGB	RGB	RGB	RGB(S)
8612480	RGB	RGB	RGB	RGB	RGB	RGB(S)
8612481	RGB	RGB	?	RGB	RGB	RGB(S)
8612520	RGB	RGB	RC	RGB	U	RGB(S)
8612585	RGB	RGB	RGB	RGB	U	RGB(S)
8612811	RC	RC	RC	RC	RC	RC(S)
8613105	RGB	RGB	RGB	RGB	RGB	RGB(S)
8613120	RGB	RGB	RGB	RGB	RGB	RGB(S)
8613617	RGB	RGB	RGB	RGB	RGB	RGB(S)
8616844	RC	RC	RC	RC	RC	RC(S)
8617169	2CL	RC	RC	2CL	2CL	RC(S)
8617244	RGB	RGB	RGB	RGB	U	RC(S)
8617695	RGB	RGB	RGB	RGB	U	notDone
8617711	RGB	RGB	RGB	RGB	RGB	RGB(S)
8618510	RC	RC	RC	RC	RC	RC(S)
8618560	RGB	RGB	RGB	RGB	RGB	RGB(S)
8618653	RC	RC	RC	RC	RC	RC(S)
8618934	RGB	RGB	RGB	RGB	RGB	RGB(S)
8619048	RGB	RGB	RGB	RGB	RGB	RGB(S)
8619322	RC/2CL	RC	RC	2CL	RGB	RC(S)
8620380	RGB	RGB	RGB	RGB	RGB	RGB(S)
8620449	RC	RC	RC	RC	RC	RC(S)
8620872	RGB	RGB	RC	RGB	RGB	RGB(S)
8621445	RGB	RGB	RGB	RGB	U	RGB(S)
8622860	2CL	RC	RC	2CL	2CL	RC(S)
8623565	RGB	RGB	RGB	RGB	RGB	RGB(S)
8623829	RC/2CL	RC	RC	2CL	U	RC(S)
8623850	RGB	RGB	RGB	RGB	RGB	RGB(S)
8624143	RGB	RGB	RGB	RGB	RGB	RGB(S)
8624155	2CL	RC	RC	2CL	2CL	RC(S)
8628585	RC	RC	RC	RC	RC	RC(S)
8629927	RC	RC	RC	RC	RC	RC(S)
8630006	RC	RC	RC	RC	RC	RC(S)
8630783	RGB	RGB	RC	RGB	RGB	RGB(S)
8635595	U	RGB	?	U	U	DWARF
8635922	RC/2CL	RC	RC	2CL	U	RC(S)
8636389	RGB	RGB	RGB	RGB	RGB	RGB(S)
8643811	RGB	U	RGB	RGB	RGB	UpperRGB
8647660	U	RGB	RGB	RGB	U	RGB(S)
8648671	RC/2CL	RC	RC	2CL	U	RC(S)
8649099	U	RC	RC	U	U	RC(S)
8653471	RGB	RGB	RGB	RGB	RGB	RGB(S)
8654220	RGB	RGB	?	RGB	RGB	RGB(S)
8654400	RGB	RGB	RC	RGB	RGB	RGB(S)
8669282	RC	RC	RC	RC	RC	RC(S)
8671819	RC	RC	RC	RC	RC	RC(S)
8673221	RC	RC	RC	RGB	RC	RC(S)
8674172	RGB	RGB	RGB	RGB	RGB	RGB(S)
8674581	RC	RC	RC	RC	RC	RC(S)
8675106	RGB	RGB	RC	RGB	RGB	RGB(S)
8675789	RGB	RGB	RGB	RGB	RGB	RGB(S)
8675826	RC	RC	RC	RC	RC	RC(S)
8675885	RGB	RGB	RGB	RGB	U	RGB(S)
8675975	RGB	RGB	RGB	RGB	RGB	RGB(S)
8676094	U	RC	RC	RGB	U	RC(S)
8676240	RC	RC	RC	RC	U	RC(S)
8676738	U	RGB	RGB	RGB	U	RGB(S)
8676927	RC	RC	RC	RC	RC	RC(S)
8676988	RC	RC	RC	RC	RC	RC(S)
8677342	RGB	RGB	RC	RGB	RGB	RGB(S)
8677701	RGB	RGB	RGB	RGB	U	RGB(S)
8678018	RC	RC	RC	RC	RC	RC(S)
8681963	RGB	RGB	RGB	RGB	U	RGB(S)
8682462	RC	RC	RC	RC	U	RC(S)
8683589	RGB	RGB	RGB	RGB	RGB	UpperRGB
8683779	RC/U	U	RC	RC	U	RC(S)
8684542	RGB	RGB	RC	RGB	RGB	RGB(S)
8684860	RGB	RGB	RGB	RGB	RGB	RGB(S)
8685978	RGB	RGB	RGB	RGB	RGB	RGB(S)
8686058	RC	RC	RC	RC	RC	RC(S)
8686389	RC	RC	RC	RC	RGB	RC(S)
8686904	RGB	RGB	RC	RGB	RGB	RGB(S)
8687248	RGB	RGB	RC	RGB	RGB	RGB(S)
8688421	RGB	RGB	RGB	RGB	RGB	RC(S)
8689270	RGB	RGB	RGB	RGB	RGB	RGB(S)
8689522	RC	RC	RC	RC	RC	RC(S)
8689599	RC	RC	RC	RC	RC	RC(S)
8689860	RGB	RGB	RGB	RGB	RGB	UpperRGB
8690009	RC	RC	RC	RC	RC	RC(S)
8693004	RGB	RGB	RGB	RGB	U	RGB(S)
8693018	2CL	RC	RC	2CL	2CL	RC(S)
8694481	RGB	RGB	RGB	RGB	U	RGB(S)
8695243	RC	RC	RC	RC	U	RC(S)
8696035	RC	RC	RC	RC	U	RC(S)
8697068	RGB	RGB	RGB	RGB	RGB	RGB(S)
8701081	RGB	RGB	RGB	RGB	RGB	RGB(S)
8701893	RC	RC	RC	RC	RC	RC(S)
8702088	RGB	RGB	RGB	RGB	RGB	UpperRGB
8702863	RGB	RGB	RC	RGB	RGB	RGB(S)
8703041	RGB	RGB	RC	RGB	U	RC(S)
8703146	RGB	U	RC	RGB	RGB	RGB(S)
8707667	RC	RC	RC	RC	RC	RC(S)
8707850	RGB	RGB	RGB	U	RGB	UpperRGB
8708650	2CL	RC	RC	2CL	2CL	RC(S)
8708654	U	U	RC	2CL	RGB	RC(S)
8710336	RGB/AGB	RGB	?	AGB	U	DWARF
8712103	RGB	RGB	RGB	RGB	RGB	UpperRGB
8718274	U	RGB	RGB	U	U	UpperRGB
8718745	RGB	RGB	RGB	RGB	RGB	RGB(S)
8719476	RGB	RGB	RGB	RGB	U	RGB(S)
8736415	RGB	RGB	RGB	RGB	RGB	UpperRGB
8737032	RGB	RGB	RGB	RGB	U	RGB(S)
8737047	RGB	RGB	RGB	RGB	RGB	RGB(S)
8738333	RGB	RGB	RGB	RGB	RGB	RGB(S)
8738537	RGB	RGB	RGB	RGB	RGB	RGB(S)
8738834	RC	RC	RC	RC	RC	RC(S)
8738980	RC	RC	RC	RC	U	RGB(S)
8739118	RC/U	U	RC	RC	U	RC(S)
8740476	RC	RC	RC	RC	RC	RC(S)
8741733	RC	RC	RC	RC	RC	RC(S)
8742013	U	RGB	RGB	RC	U	RGB(S)
8742229	RGB	RGB	RGB	RGB	RGB	RGB(S)
8742545	RGB	RGB	RGB	RGB	RGB	RGB(S)
8742874	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
8746146	RC	RC	RC	RC	RC	RC(S)
8746222	RC	RC	RC	RC	RC	RC(S)
8746834	RGB	RGB	RGB	RGB	RGB	RGB(S)
8747415	RGB	RGB	RGB	RGB	RGB	RGB(S)
8747442	RGB	RGB	RC	RGB	RGB	RGB(S)
8748278	RC	RC	RC	RC	RC	RC(S)
8748406	RGB	RGB	RGB	RGB	U	RGB(S)
8748436	U	RGB	RC	2CL	U	RGB(S)
8748869	RGB	RGB	RGB	RGB	U	RGB(S)
8751733	RC	RC	RC	RC	RC	RC(S)
8752893	RGB	RGB	RGB	RGB	RGB	RGB(S)
8753234	RC/2CL	RC	RC	2CL	RC	RC(S)
8753927	RGB	RGB	RGB	RGB	U	RGB(S)
8754155	RC	RC	RC	RC	RC	RC(S)
8754274	RGB	RGB	RC	RGB	RGB	RGB(S)
8757215	RC	RC	RC	RC	RC	RC(S)
8758700	RC	RC	RC	RC	RC	RC(S)
8759207	RC/2CL	RC	RC	2CL	RGB	RC(S)
8759746	RC	RC	RC	RC	RC	RC(S)
8759811	RC/2CL	RC	RC	2CL	RC	RC(S)
8761471	RC	RC	RC	RC	RC	RC(S)
8766846	RGB	RGB	RGB	RGB	RGB	RGB(S)
8771414	RC	check	RC	RC	RC	RC(S)
8776159	RGB	RGB	RGB	RGB	RGB	UpperRGB
8779107	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
8780467	2CL	RC	RC	U	2CL	RC(S)
8782196	RGB	RGB	RGB	RGB	RGB	RGB(S)
8802374	RGB	RGB	RGB	RGB	U	RGB(S)
8803207	RGB	RGB	RGB	RGB	RGB	UpperRGB
8803432	RC	RC	RC	RC	RC	RC(S)
8803615	RC	RC	RC	RGB	RC	RC(S)
8804395	RC	RC	RC	RC	RGB	RC(S)
8804886	RC	RC	RC	RC	RC	RC(S)
8805565	RGB	RGB	RGB	RGB	U	RGB(S)
8805632	RGB	RGB	RGB	RGB	U	RGB(S)
8805663	RC/2CL	RC	RC	RC	2CL	RC(S)
8806231	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
8812397	RGB	RGB	RGB	RGB	RGB	RGB(S)
8812919	RGB	RGB	RGB	RGB	U	RGB(S)
8813509	RC	RC	RC	RC	RC	RC(S)
8813618	RGB	RGB	RGB	RGB	RGB	RGB(S)
8813727	RC/2CL	RC	RC	RC	2CL	RC(S)
8814586	RC	RC	RC	RC	RC	RC(S)
8815290	RGB	RGB	RC	RGB	U	RGB(S)
8815404	RGB	RGB	RC	RGB	RGB	RGB(S)
8816007	RGB	RGB	RGB	RGB	RGB	RGB(S)
8816437	RGB	RGB	RGB	RGB	RGB	RGB(S)
8817343	RGB	RGB	RGB	RGB	RGB	RGB(S)
8817365	RC	RC	RC	RGB	RC	RC(S)
8818252	U	RC	RC	U	RGB	RC(S)
8822689	U	RGB	RC	2CL	U	RC(S)
8822878	RC	RC	RC	RC	RC	RC(S)
8824235	RC	RC	RC	RC	RC	RC(S)
8824264	RC	RC	RC	RC	RC	RC(S)
8824452	RGB	RGB	RGB	RGB	RGB	RGB(S)
8824732	RGB	RGB	RGB	RGB	RGB	RGB(S)
8825444	2CL	RC	RC	2CL	2CL	RC(S)
8826079	RC	RC	RC	RC	RC	RC(S)
8826496	RC	RC	RC	RC	RC	RC(S)
8827367	RGB	RGB	RGB	RGB	U	RGB(S)
8827622	RC	RC	?	U	RC	RGB(S)
8827646	RC	RC	RC	RC	RC	RC(S)
8827659	RGB	RGB	RC	RGB	RGB	RGB(S)
8827853	RGB	RGB	RGB	RGB	RGB	RGB(S)
8827934	U	U	RC	2CL	RGB	RGB(S)
8836830	RGB	RGB	RGB	RGB	RGB	RGB(S)
8838230	RGB	RGB	RGB	RGB	RGB	RGB(S)
8838450	RGB	U	RGB	RGB	RGB	RGB(S)
8839028	RC	RC	RC	RC	U	RC(S)
8840004	RGB	RGB	RGB	RGB	RGB	UpperRGB
8840992	RGB	RGB	RC	RGB	RGB	RGB(S)
8843610	RC	RC	RC	RC	RC	RC(S)
8843835	RGB	RGB	RGB	RGB	RGB	UpperRGB
8844362	RGB	RGB	RGB	RGB	U	UpperRGB
8845313	U	check	RGB	RC	U	RGB(S)
8845321	RC	RC	RC	RC	RC	RC(S)
8845361	RGB	RGB	RGB	U	RGB	UpperRGB
8846187	RC	RC	RC	RC	RC	RC(S)
8846245	RC/U	U	RC	RC	U	RC(S)
8848288	RGB	RGB	RC	RGB	U	RGB(S)
8866716	RGB	RGB	RGB	RGB	U	RGB(S)
8866860	RGB	RGB	RGB	RGB	RGB	RGB(S)
8867740	RGB	RGB	RGB	RGB	RGB	UpperRGB
8868800	RC	RC	RC	RC	RC	RC(S)
8868869	U	U	RC	U	RC	RC(S)
8868929	RC/U	U	RC	RC	U	RC(S)
8869611	RGB	check	RGB	RGB	RGB	RGB(S)
8870432	RC	RC	RGB	U	RC	RC(S)
8870850	RGB	RGB	RGB	RGB	U	RGB(S)
8872046	RGB	RGB	RC	RGB	RGB	RGB(S)
8872709	RC	RC	RC	RC	RC	RC(S)
8872979	2CL	RC	RC	2CL	2CL	RC(S)
8873797	RC	RC	RC	RC	RC	RC(S)
8878424	RGB	RGB	RGB	RGB	RGB	RGB(S)
8879369	RGB	RGB	RGB	RGB	RGB	RGB(S)
8879491	U	U	RC	U	2CL	RC(S)
8879518	RC	RC	RC	RC	RC	RGB(S)
8879938	RGB	RGB	RC	RGB	RGB	RGB(S)
8880420	RGB	RGB	RGB	RGB	RGB	RGB(S)
8888925	RC	RC	RC	RC	RC	RC(S)
8890410	2CL	RC	RC	2CL	2CL	RC(S)
8891957	RGB	RGB	RC	RGB	RGB	RC(S)
8896115	RGB	RGB	RGB	RGB	RGB	RGB(S)
8905921	RGB	RGB	RGB	RGB	RGB	UpperRGB
8906338	U	check	RC	U	RC	RC(S)
8907753	U	?	?	RGB	U	RGB(S)
8907943	RC	RC	RC	RC	RC	RC(S)
8909673	RC/U	U	RC	RC	U	RC(S)
8911558	RC	RC	RC	RC	RC	RC(S)
8914107	RGB	RGB	RGB	RGB	RGB	RGB(S)
8914297	RGB	RGB	RGB	RGB	RGB	RGB(S)
8914504	RC	RC	RC	RC	RC	RC(S)
8915481	RGB	check	RGB	RGB	RGB	UpperRGB
8916132	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
8934264	RGB	RGB	RGB	RGB	RGB	UpperRGB
8934853	RGB	RGB	?	RGB	U	RGB(S)
8935612	RC	RC	RC	RC	RC	RC(S)
8936084	RC	RC	RC	RC	RC	RC(S)
8936104	RC	RC	RC	RC	RC	RC(S)
8936339	U	check	RC	U	RC	RGB(S)
8936347	RGB	RGB	RC	RGB	RGB	RGB(S)
8936409	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
8936877	RGB	RGB	RGB	RGB	RGB	RGB(S)
8937073	RC	RC	RC	RC	U	RC(S)
8939889	RC	RC	RC	RC	RC	RC(S)
8939964	RC	RC	RC	RC	RC	RC(S)
8940098	RC	RC	RC	RC	RC	RC(S)
8940241	RC	RC	RC	RC	RC	RC(S)
8940851	RGB	RGB	RGB	RGB	RGB	UpperRGB
8941031	RC	U	RGB	RC	RC	RGB(S)
8941196	RGB	RGB	RC	RGB	RGB	RGB(S)
8941202	RC	RC	RC	RC	RC	RC(S)
8946471	RC	RC	RC	RC	RC	RC(S)
8946619	RC	RC	RC	RC	RC	RC(S)
8946818	RC	RC	RC	RC	RC	RC(S)
8947422	RC	RC	RC	RC	RC	RC(S)
8948403	RC	RC	RC	RC	RGB	RGB(S)
8948617	RGB	RGB	RGB	RGB	RGB	RGB(S)
8949653	RGB	RGB	RGB	RGB	RGB	UpperRGB
8949818	RGB	RGB	RGB	RGB	RGB	RGB(S)
8951178	RGB	RGB	RC	RGB	U	RC(S)
8951252	RC/U	U	RC	RC	U	RC(S)
8952278	U	RGB	RGB	RC	U	RGB(S)
8952952	RGB	RGB	RGB	RGB	RGB	UpperRGB
8953164	RGB	RGB	RGB	RGB	RGB	RGB(S)
8955683	RC	RC	RC	RC	RC	RC(S)
8957480	RGB	RGB	RGB	RGB	RGB	RGB(S)
8957543	RC	RC	RC	RC	RC	RC(S)
8957693	RGB	RGB	RGB	RGB	RGB	RGB(S)
8957928	RC	RC	RC	RC	RC	RC(S)
8957944	RGB	RGB	RGB	RGB	RGB	RGB(S)
8958065	RGB	RGB	RGB	RGB	RGB	RGB(S)
8959259	RGB	RGB	RC	RGB	RGB	RGB(S)
8959538	RC	RC	RC	RC	RC	RC(S)
8960083	RGB	RGB	RGB	RGB	RGB	RGB(S)
8961152	RGB	RGB	RGB	RGB	U	RGB(S)
8962109	RGB	RGB	RGB	RGB	RGB	RGB(S)
8962844	RC	RC	RC	RC	RC	RC(S)
8962923	2CL	RC	RC	2CL	2CL	RC(S)
8963972	RC	RC	RC	RC	U	RC(S)
8964218	RGB	RGB	RGB	RGB	RC	RGB(S)
8973228	RGB	RGB	RGB	RGB	RGB	RGB(S)
8973815	RGB	U	RGB	RGB	RGB	RGB(S)
8976283	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
8981783	RGB	RGB	RGB	RGB	RGB	RGB(S)
8983847	RGB	RGB	RC	RGB	U	RGB(S)
8984044	RC	RC	RC	RC	RC	RC(S)
8984355	RGB	RGB	RC	RGB	RGB	RGB(S)
8984984	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
8985207	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
8985246	RGB	RGB	RGB	RGB	RGB	UpperRGB
9002344	U	RGB	RC	RGB	RC	RGB(S)
9002577	RGB	RGB	RGB	RGB	RGB	UpperRGB
9002777	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
9002805	RC/2CL	RC	RC	2CL	RGB	RC(S)
9002884	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
9003765	RGB	RGB	RGB	RGB	RGB	RGB(S)
9004448	RC	RC	RC	RC	U	RC(S)
9004818	RGB	RGB	RC	RGB	RGB	RGB(S)
9007080	RC	RC	RC	RC	RGB	RC(S)
9007718	RC	RC	RC	RC	RC	RC(S)
9008090	RC	RC	RC	RC	RC	RC(S)
9008236	RGB	RGB	RGB	RGB	RGB	RGB(S)
9008270	RC	RC	RC	RC	RC	RC(S)
9009158	RC	RC	RC	RC	RGB	RC(S)
9009175	RC	RC	RC	RC	RGB	RC(S)
9009403	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
9009805	RGB	RGB	RGB	RGB	RGB	RGB(S)
9009957	RGB	RGB	RGB	RGB	RGB	RGB(S)
9012783	RGB	RGB	RC	RGB	U	RGB(S)
9015765	RGB	RGB	RGB	RGB	U	RC(S)
9016455	2CL	RC	RC	2CL	2CL	RC(S)
9016901	RC	RC	RC	U	RC	RC(S)
9018004	RC	RC	RC	RC	RC	RC(S)
9018909	RGB	RGB	RGB	RGB	RGB	RGB(S)
9019877	RGB	U	RC	RGB	RGB	RGB(S)
9020419	RC	RC	RC	RC	RC	RC(S)
9020943	RC	RC	RC	RC	RC	RC(S)
9021204	RGB	RGB	RGB	U	RGB	UpperRGB
9021464	2CL	RC	RGB	U	2CL	RC(S)
9021671	RGB	RGB	RGB	RC	RGB	RGB(S)
9021799	RC	RC	RC	RC	RC	RC(S)
9024483	RC	RC	RC	RC	RC	RC(S)
9024667	RC	U	RC	RC	RC	RC(S)
9025029	RC	RC	RC	RC	RC	RC(S)
9025216	RC	RC	RC	RC	RC	RC(S)
9025278	RGB	RGB	RGB	RGB	U	RGB(S)
9025447	RC	RC	RC	RC	RC	RC(S)
9025498	RGB	RGB	RGB	RGB	RGB	RGB(S)
9025882	RC	RC	RC	RC	RC	RC(S)
9026209	RGB	RGB	RGB	RGB	RGB	UpperRGB
9026308	RC	RC	RC	RC	RC	RC(S)
9027245	RGB	RGB	RGB	RGB	RGB	RGB(S)
9027635	RGB	RGB	RGB	RGB	RGB	RGB(S)
9027654	RC/U	U	RC	RC	U	RC(S)
9027871	RGB	RGB	RC	RGB	U	RGB(S)
9028321	RGB	RGB	RC	RGB	U	RGB(S)
9028511	RC	RC	RC	RC	RC	RC(S)
9028697	RGB	RGB	RGB	RGB	RGB	RGB(S)
9028880	RGB	RGB	RGB	RC	RGB	RGB(S)
9028967	RC	RC	RC	RC	RC	RC(S)
9029195	RC	RC	RC	U	RC	RC(S)
9029603	RGB	RGB	RC	RGB	U	RGB(S)
9030294	RC/U	U	RC	RC	U	RC(S)
9031798	RGB	check	RGB	RGB	RGB	RGB(S)
9032691	RC	RC	RC	RC	RC	RC(S)
9032713	RC	RC	RC	RC	RC	RC(S)
9034557	RC	RC	RC	RC	RC	RC(S)
9045025	RGB	RGB	RGB	U	RGB	RGB(S)
9048555	RGB	RGB	RGB	RGB	RGB	UpperRGB
9049147	RGB	U	RGB	RGB	RGB	RGB(S)
9049302	RGB	RGB	RGB	RGB	RGB	UpperRGB
9051516	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
9071153	RGB	RGB	RC	RGB	RGB	RGB(S)
9071238	RGB	RGB	RGB	RGB	RGB	RGB(S)
9071489	RC	U	RC	RC	RC	RC(S)
9071650	RC	RC	RC	RC	RC	RC(S)
9071895	U	check	RC	RGB	RC	RC(S)
9072262	RGB	RGB	RGB	RGB	U	RGB(S)
9073950	U	?	?	RGB	U	RGB(S)
9074137	RGB	RGB	RGB	RGB	RGB	RGB(S)
9075225	RGB	RGB	RC	RGB	RGB	RGB(S)
9075872	RGB	RGB	RGB	RGB	RGB	RGB(S)
9076149	RC	RC	RC	RC	RC	RC(S)
9076584	RGB	RGB	RGB	RGB	RGB	RGB(S)
9076843	U	RGB	RGB	U	U	UpperRGB
9077453	RGB	RGB	RGB	RGB	RGB	RGB(S)
9077501	RC	RC	RC	RC	RC	RC(S)
9077844	RC	RC	?	RC	RC	RC(S)
9079904	RGB	RGB	RC	RGB	U	RGB(S)
9080175	RGB	RGB	RGB	RGB	RGB	RGB(S)
9080310	RGB	RGB	RGB	RGB	RGB	UpperRGB
9080407	RGB	RGB	RGB	RGB	U	RGB(S)
9080445	RC	RC	RC	RC	RC	RC(S)
9080606	RGB	RGB	RGB	RGB	RGB	RGB(S)
9084314	RGB	RGB	RGB	RGB	RGB	RGB(S)
9086060	RC	RC	RC	RC	U	RGB(S)
9086187	RGB	check	RGB	RGB	RGB	RGB(S)
9086216	RGB	RGB	RGB	RGB	RGB	RGB(S)
9086505	RC	RC	RC	RC	RC	RC(S)
9086653	RC	RC	RC	RC	RC	RGB(S)
9087870	RC	RC	RC	RC	RC	RC(S)
9088119	U	RGB	RC	RC	U	RC(S)
9091772	2CL	RC	RC	2CL	2CL	RC(S)
9093038	RC	RC	RC	RC	U	RC(S)
9096899	RC	RC	RC	RC	U	RC(S)
9097394	RC	RC	RC	RC	RC	RC(S)
9099712	RC	RC	RC	RC	RC	RC(S)
9100325	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
9100438	RC	RC	RC	RC	RC	RC(S)
9100444	RC/2CL	RC	RC	2CL	RC	RC(S)
9100548	RGB	check	RGB	RGB	RGB	RGB(S)
9108045	2CL	RC	RC	2CL	2CL	RC(S)
9109244	RGB	RGB	RGB	RGB	RGB	RGB(S)
9109546	RC/U	U	RC	RC	U	RC(S)
9109723	RC/2CL	RC	RC	2CL	U	RC(S)
9110060	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
9112472	RC	RC	RC	RC	RC	RC(S)
9114414	RGB	RGB	RC	RGB	U	RGB(S)
9115334	2CL/U	U	RC	2CL	U	RGB(S)
9116434	RGB	RGB	RGB	RGB	U	RGB(S)
9119915	RGB	RGB	RGB	RGB	RGB	RGB(S)
9138411	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
9138553	RC	RC	RC	RC	U	RC(S)
9139859	RGB	RGB	RC	RGB	RGB	RGB(S)
9139970	RC	RC	RC	RC	RC	RC(S)
9140614	RGB	RGB	RGB	RGB	RGB	RGB(S)
9141198	RC/U	U	RC	RC	U	RC(S)
9142574	RC	RC	RC	RC	RC	RC(S)
9142768	RC	RC	RC	RC	RC	RC(S)
9143545	RC	RC	RC	RC	RC	RC(S)
9143834	RGB	RGB	RGB	RGB	RGB	UpperRGB
9143868	RC	RC	RC	RC	RC	RC(S)
9143924	RGB	RGB	RGB	U	RGB	UpperRGB
9145781	RGB	RGB	RGB	RGB	U	RGB(S)
9145861	RGB	RGB	RGB	RGB	RGB	RGB(S)
9145952	RC	RC	RC	RC	RC	RC(S)
9145955	RGB	RGB	RGB	RGB	RGB	RGB(S)
9146245	RGB	RGB	RC	RGB	RGB	RGB(S)
9146372	RGB	RGB	RGB	RGB	RGB	RGB(S)
9146423	RGB	RGB	RGB	RGB	RGB	UpperRGB
9147335	RC	RC	RC	RC	RC	RC(S)
9150095	U	RGB	RGB	RGB	U	RGB(S)
9150223	RC	RC	RC	RC	RC	RC(S)
9151007	U	RC	RGB	RGB	RC	RC(S)
9151578	RC	RC	RC	RC	RGB	RC(S)
9151763	RGB	RGB	RGB	RGB	RGB	UpperRGB
9152245	RGB	RGB	RGB	RGB	RGB	RGB(S)
9157260	RGB	RGB	RGB	RGB	U	RGB(S)
9158119	RGB	RGB	RGB	RGB	RGB	RGB(S)
9158981	RGB	RGB	RC	RGB	U	RGB(S)
9159227	RC	RC	RC	RC	RC	RC(S)
9159263	RC	RC	RC	RC	RC	RC(S)
9159375	RC	RC	RC	RC	RC	RC(S)
9160695	RGB	RGB	RGB	RC	RGB	RC(S)
9160995	RC	RC	RC	RC	RC	RC(S)
9161068	RGB	RGB	RGB	RGB	RGB	RGB(S)
9161150	RC	RC	RC	RC	RC	RC(S)
9161451	RGB	RGB	RGB	RGB	RGB	RGB(S)
9163153	RGB	RGB	RGB	RGB	RGB	RGB(S)
9163785	RGB	RGB	RGB	RGB	U	RGB(S)
9164696	RGB	RGB	RC	RGB	RGB	RGB(S)
9165879	RGB	RGB	RGB	RGB	U	RGB(S)
9166023	RGB	RGB	RGB	RGB	RGB	RGB(S)
9166070	RGB	RGB	RC	RGB	RGB	RGB(S)
9172292	RGB	RGB	RC	RGB	RGB	notDone
9173371	2CL	RC	RC	2CL	2CL	RC(S)
9176207	2CL	RC	RC	2CL	2CL	RC(S)
9176522	RGB	RGB	RGB	RGB	RGB	RGB(S)
9177726	RGB	RGB	RGB	RGB	RGB	UpperRGB
9180003	RGB	U	RC	RGB	RGB	RGB(S)
9182761	U	?	?	U	U	RGB(S)
9202471	RGB	RGB	RGB	RGB	RGB	RGB(S)
9202597	RGB	RGB	RGB	RGB	RGB	RGB(S)
9202995	RC	RC	RC	RC	RC	RC(S)
9204851	RGB	U	RGB	RGB	RGB	UpperRGB
9204871	RC	RC	RC	RC	RC	RC(S)
9205044	RGB	RGB	RGB	RGB	RGB	RGB(S)
9205663	RGB	RGB	RGB	RGB	RGB	RGB(S)
9205705	RGB	RGB	RGB	RGB	U	RGB(S)
9205952	RGB	RGB	RGB	RGB	RGB	UpperRGB
9206643	RC	RC	RC	RC	U	RC(S)
9206941	RGB	RGB	RGB	RGB	RGB	RGB(S)
9209366	RGB	RGB	RGB	RGB	RGB	RGB(S)
9209471	RGB	RGB	RGB	RGB	U	RGB(S)
9210116	U	RGB	RC	U	RC	RC(S)
9210141	RGB	RGB	RGB	RGB	RGB	UpperRGB
9210256	RGB	U	RGB	RGB	RGB	RGB(S)
9210319	RC	RC	RC	RC	RC	RC(S)
9210413	U	RGB	?	RGB	U	RGB(S)
9210570	RGB	RGB	RGB	RGB	RGB	RGB(S)
9211401	RC/U	U	RC	RC	U	RC(S)
9214176	RGB	RGB	RGB	RGB	RGB	RGB(S)
9214302	RGB	RGB	RGB	RGB	RGB	UpperRGB
9214512	RGB	RGB	RGB	RGB	RGB	RGB(S)
9214827	RC	RC	RC	U	RC	RC(S)
9215910	RGB	RGB	RGB	RGB	RGB	RGB(S)
9217018	RC	RC	RC	RC	RC	RC(S)
9217456	RGB	RGB	RGB	RGB	RGB	UpperRGB
9217521	RC	RC	RC	RC	RC	RC(S)
9219958	U	RGB	RGB	RC	U	RGB(S)
9219997	RGB	RGB	RGB	RGB	RGB	RGB(S)
9220076	RC	RC	RC	RC	RC	RC(S)
9222389	RGB	RGB	RGB	RGB	U	RGB(S)
9225958	RGB	RGB	RGB	RGB	RGB	RGB(S)
9226335	RC/2CL	RC	RC	RC	2CL	RC(S)
9226481	RGB	RGB	RGB	RGB	U	RGB(S)
9226739	RGB	RGB	RGB	RGB	U	RGB(S)
9227589	RGB	RGB	RC	RGB	RGB	RGB(S)
9228331	RGB	RGB	RGB	RGB	U	RGB(S)
9228346	RC	RC	RC	RC	RC	RC(S)
9228469	RGB	RGB	RGB	RGB	RGB	RGB(S)
9229487	U	RGB	RC	RGB	U	RGB(S)
9229592	RGB	RGB	RGB	RGB	RGB	RC(S)
9229601	RC	RC	RC	RC	RC	RC(S)
9237288	RGB	RGB	RGB	RGB	RGB	RGB(S)
9239082	RGB	RGB	RGB	RGB	RGB	UpperRGB
9239173	RGB	RGB	RGB	RGB	RGB	RGB(S)
9240767	U	RGB	RC	RC	U	RC(S)
9240941	2CL/U	U	RC	2CL	U	RC(S)
9243306	U	U	RC	U	U	RC(S)
9244091	2CL	RC	RC	2CL	2CL	RC(S)
9244428	2CL	RC	RC	2CL	2CL	RC(S)
9245283	RC/2CL	check	RC	RC	2CL	RC(S)
9246190	RGB	RGB	RGB	RGB	RGB	UpperRGB
9264889	RGB	RGB	RC	RGB	RGB	RGB(S)
9265513	RGB	RGB	RGB	RGB	RGB	RGB(S)
9265822	RGB	RGB	RGB	RGB	RGB	RGB(S)
9267305	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
9267654	RGB	RGB	RGB	RGB	RGB	RGB(S)
9268083	RC	RC	RC	RC	RC	RC(S)
9268087	RGB	RGB	RGB	RGB	RGB	UpperRGB
9268146	RGB	RGB	RGB	RGB	U	RGB(S)
9268197	U	U	RC	RGB	RC	RC(S)
9268349	RGB	RGB	RGB	RGB	RGB	RGB(S)
9268703	RC	RC	RC	RC	RC	RC(S)
9269081	U	RC	RC	AGB	RGB	RGB(S)
9269234	RGB	RGB	RC	RGB	RGB	RGB(S)
9269302	RC	RC	RC	RC	U	RC(S)
9269772	RGB	RGB	RGB	RGB	RGB	RGB(S)
9270087	RC	RC	RC	RC	RC	RC(S)
9272281	RC	RC	RC	RC	RC	RC(S)
9273073	RC/U	U	RC	RC	U	RC(S)
9273251	RGB	RGB	RGB	RGB	RGB	RGB(S)
9273827	RGB	RGB	RGB	RGB	U	RGB(S)
9274044	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
9274288	RC	RC	RGB	RC	RC	RC(S)
9277886	RGB	U	RGB	RGB	RGB	RGB(S)
9278376	RGB/AGB	RGB	RGB	AGB	RGB	RGB(S)
9279486	RGB	RGB	RGB	RGB	RGB	RGB(S)
9279769	RC	RC	RC	RC	RC	RC(S)
9279889	RGB	RGB	RC	RGB	RGB	RGB(S)
9282363	RC	RC	RC	RC	RC	RC(S)
9283112	RGB	RGB	RGB	RGB	U	RGB(S)
9283248	RC	RC	RC	RC	RC	RC(S)
9283816	RC	RC	RC	RC	RC	RC(S)
9283918	RC/2CL	RC	RC	RC	2CL	RC(S)
9285761	RGB	RGB	RGB	RGB	RGB	RGB(S)
9286287	RGB	RGB	RGB	RGB	RGB	RGB(S)
9287916	RC	RC	RC	RC	RC	RC(S)
9288026	RC	RC	RC	RC	RC	RGB(S)
9288944	RC	RC	RC	RC	RC	RC(S)
9289780	RGB	RGB	RGB	RGB	U	RGB(S)
9291249	RGB	RGB	RC	RGB	U	RGB(S)
9291624	RC	RC	RC	RC	RC	RC(S)
9291830	RC/2CL	RC	RC	RC	2CL	RC(S)
9291976	RC	RC	RC	RC	RC	RC(S)
9292180	RGB	RGB	RC	RGB	RGB	RGB(S)
9292208	RGB	RGB	RGB	RGB	RGB	RGB(S)
9292408	RC	RC	RC	RC	RC	RC(S)
9300159	RGB	RGB	RGB	RGB	RGB	RGB(S)
9303109	RC	RC	RC	RC	U	RC(S)
9303751	RGB	U	RC	RGB	RGB	RGB(S)
9304549	RGB	RGB	RC	RGB	RGB	RGB(S)
9306046	RGB	RGB	RGB	RGB	RGB	UpperRGB
9307073	RGB	RGB	RGB	RGB	U	RGB(S)
9307591	RGB/AGB	U	RGB	AGB	RGB	RGB(S)
9326421	RGB	RGB	RGB	RGB	RGB	RGB(S)
9326484	RC	U	RC	RC	RC	RC(S)
9327993	RC	RC	RC	RC	RC	RC(S)
9328682	RC	RC	RC	RC	RC	RC(S)
9328774	RGB	RGB	RGB	RGB	U	RGB(S)
9329058	RC	RC	RC	RC	RC	RC(S)
9329200	RGB	RGB	RC	RGB	RGB	RGB(S)
9329384	U	RGB	RGB	RC	U	RGB(S)
9329519	RGB	U	RGB	RGB	RGB	UpperRGB
9330758	RC	RC	RC	RC	RC	RC(S)
9331202	RC	RC	RC	RC	U	RC(S)
9332840	RC	RC	RC	RC	RC	RC(S)
9333184	RC	RC	RC	RC	RC	RC(S)
9333290	RGB	RGB	RGB	RGB	RGB	RGB(S)
9333501	RGB	RGB	RGB	RGB	U	RGB(S)
9334010	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
9334666	RGB	RGB	RGB	RGB	RGB	UpperRGB
9334793	RC	RC	RC	RC	RC	RC(S)
9335191	RC	RC	RC	RC	RC	RC(S)
9335348	RGB	RGB	RGB	RGB	U	RGB(S)
9335457	RGB	RGB	RGB	RGB	U	RGB(S)
9335518	RGB	RGB	RGB	RGB	RGB	RGB(S)
9335536	RGB	RGB	RGB	RGB	RGB	UpperRGB
9335570	RC	RC	RC	RC	RC	RC(S)
9336090	RC	RC	RC	RC	RC	RC(S)
9339711	RGB	RGB	RGB	RGB	RGB	UpperRGB
9339825	RC	RC	RC	RC	RC	RC(S)
9340114	RC	RC	RC	RC	RC	RC(S)
9340325	RGB	RGB	RGB	RGB	RGB	RGB(S)
9340539	RC/2CL	RC	RC	RC	2CL	RC(S)
9340623	RGB	RGB	RGB	RGB	RGB	RGB(S)
9340993	RGB	RGB	RGB	RGB	U	RGB(S)
9344639	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
9344741	RGB	RGB	RGB	RGB	U	RGB(S)
9346108	RC/U	U	RC	RC	U	RC(S)
9346288	RGB	RGB	RGB	RGB	U	RGB(S)
9346602	2CL	RC	RC	2CL	2CL	RC(S)
9346607	RGB	RGB	RC	RGB	U	RGB(S)
9347846	RC	RC	RC	RC	RC	RC(S)
9348987	RGB	RGB	RC	RGB	RGB	RGB(S)
9349632	2CL	RC	RC	2CL	2CL	RC(S)
9349690	RGB	RGB	RGB	RGB	RGB	UpperRGB
9350031	RGB	RGB	RGB	RGB	RGB	RGB(S)
9350151	RC/U	U	RC	RC	U	RC(S)
9350701	U	RC	RC	RGB	RGB	RC(S)
9350965	U	check	RC	U	RC	RC(S)
9351186	RC	RC	RC	RC	RC	RC(S)
9351617	RC/U	U	RC	RC	U	RC(S)
9352513	RC	RC	RC	RC	RC	RC(S)
9353187	2CL	RC	RC	RGB	2CL	RC(S)
9353531	RC	RC	RC	RC	RC	RC(S)
9354037	RGB	RGB	RC	RGB	U	RC(S)
9363969	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
9364590	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
9364778	RC/U	U	RC	RC	U	RGB(S)
9367236	U	U	RC	U	U	RC(S)
9368745	RGB	RGB	RC	RGB	RGB	RGB(S)
9388422	RC	RC	RC	RC	U	RC(S)
9388508	U	check	RC	RC	U	RC(S)
9389234	RGB/U	U	RGB	RGB	U	RC(S)
9389690	U	RGB	RGB	RC	U	RGB(S)
9390017	RGB	RGB	RGB	RGB	U	UpperRGB
9390328	RGB	RGB	RGB	RGB	RGB	UpperRGB
9390666	RC	RC	RC	RC	RC	RC(S)
9390936	RGB	RGB	RGB	RGB	U	RGB(S)
9391192	RC	RC	RC	RC	RC	RC(S)
9391954	RGB	RGB	RGB	RGB	RGB	RGB(S)
9392039	RC	RC	RC	RC	RC	RC(S)
9392274	RGB	RGB	RC	RGB	RGB	RGB(S)
9392650	RC	RC	RC	U	RC	RC(S)
9392933	RC/U	U	RC	RC	U	RC(S)
9393028	RC	RC	RC	RC	U	RC(S)
9395535	RGB	RGB	RGB	RGB	RGB	RGB(S)
9396095	RC	RC	RC	RC	RC	RC(S)
9396363	RC	RC	RC	RC	RC	RC(S)
9397110	RC	RC	RC	RC	RC	RC(S)
9402439	RGB	RGB	RC	RGB	RGB	RGB(S)
9405221	RGB	RGB	RGB	RGB	RGB	RGB(S)
9405269	RC	RC	RC	RC	RC	RC(S)
9405336	U	RGB	RC	U	RC	RC(S)
9405368	U	RC	RC	AGB	RGB	RC(S)
9405555	RGB	RGB	RGB	RGB	RGB	UpperRGB
9405867	RGB	RGB	RC	RGB	RGB	RGB(S)
9406415	2CL	RC	RC	2CL	2CL	RC(S)
9406426	RC	RC	RC	RC	RC	RC(S)
9406596	RC	RC	RC	RGB	RC	RC(S)
9406638	U	RC	RGB	U	U	RGB(S)
9408278	RGB	RGB	RGB	RGB	RGB	RGB(S)
9408590	RC	RC	RC	RC	RC	RC(S)
9409463	RC	RC	RC	RC	RC	RC(S)
9409513	2CL	RC	RC	2CL	2CL	RC(S)
9411366	RC/U	U	RC	RC	U	RC(S)
9412408	RC	RC	RC	U	RC	RC(S)
9412682	RC	RC	RC	RC	RC	RC(S)
9414068	RGB	RGB	RGB	RGB	RGB	UpperRGB
9414102	RC	RC	?	U	RC	RC(S)
9415248	RGB	RGB	RGB	RGB	RGB	UpperRGB
9417940	RGB	RGB	RC	RGB	RGB	RGB(S)
9426610	RGB	RGB	RC	RGB	RGB	RGB(S)
9427247	2CL	RC	RC	2CL	2CL	RC(S)
9427889	RC	RC	RC	RC	RC	RC(S)
9427899	RGB	RGB	RGB	RGB	RGB	RGB(S)
9430402	2CL	RC	RC	2CL	2CL	RC(S)
9430786	RGB	RGB	RC	RGB	U	RGB(S)
9447310	RGB	RGB	RGB	RGB	RGB	RGB(S)
9449413	RGB	RGB	RGB	RGB	RGB	RGB(S)
9450786	RC	RC	RC	RC	RC	RC(S)
9451434	RC	RC	RC	RC	RC	RC(S)
9451604	RGB	RGB	RGB	RGB	RGB	UpperRGB
9451999	RC	RC	RC	RC	RC	RC(S)
9452006	RC	RC	RC	RC	RC	RC(S)
9452570	RC	RC	RC	RC	RC	RC(S)
9453362	RC	RC	RC	RC	RC	RC(S)
9453407	RC	RC	RC	RC	RC	RC(S)
9456153	RC	RC	RC	RC	RC	RC(S)
9456242	RGB	RGB	RGB	RGB	RGB	RGB(S)
9456478	RGB	RGB	RGB	RGB	RGB	UpperRGB
9456506	RGB	RGB	RGB	RGB	RGB	RGB(S)
9456598	RC	RC	RC	RC	RC	RC(S)
9456623	RGB	RGB	RGB	RGB	U	RGB(S)
9457108	RGB	RGB	RGB	RGB	RGB	RGB(S)
9457533	RGB	RGB	RGB	RGB	RGB	RGB(S)
9457766	RGB	RGB	RGB	RGB	U	RGB(S)
9457889	RGB	RGB	RGB	RGB	U	UpperRGB
9466520	RGB	RGB	RGB	RGB	RGB	RGB(S)
9466998	RGB	RGB	RGB	RGB	RGB	RGB(S)
9467117	RC	RC	RC	RC	U	RGB(S)
9467361	RC	RC	RC	RC	RC	RC(S)
9468160	RGB	RGB	RGB	RGB	RGB	RC(S)
9468199	2CL	RC	RC	U	2CL	RC(S)
9468930	RGB	RGB	RGB	RGB	RGB	RC(S)
9469212	RC	RC	RC	RC	RC	RC(S)
9470055	RGB	RGB	RGB	RGB	RGB	UpperRGB
9470210	RC	RC	RC	RC	RC	RC(S)
9470276	RGB	U	RGB	RGB	RGB	RGB(S)
9470830	RC	RC	RC	RC	RC	RC(S)
9471284	RC	RC	RC	RC	RC	RC(S)
9471678	RGB	RGB	?	RGB	RGB	RGB(S)
9471796	U	U	RC	2CL	U	RC(S)
9472064	RC	RC	RC	RC	RC	RC(S)
9472481	2CL	RC	RGB	2CL	2CL	RC(S)
9472635	RC	RC	RC	RC	RC	RC(S)
9473921	RC	RC	RC	RC	RC	RC(S)
9474021	RGB	RGB	RGB	RGB	RGB	UpperRGB
9475300	RGB	RGB	RC	RGB	RGB	RGB(S)
9475697	RGB	RGB	RC	RGB	RGB	RGB(S)
9475932	2CL	RC	RC	2CL	2CL	RC(S)
9479404	U	U	RC	RGB	U	RC(S)
9486819	RGB	check	RGB	RGB	RGB	RGB(S)
9488333	2CL	RC	RC	2CL	2CL	RC(S)
9489078	RGB	RGB	RGB	U	RGB	UpperRGB
9491316	RC/2CL	RC	RC	2CL	RC	RC(S)
9508346	RGB	RGB	RGB	RGB	RGB	UpperRGB
9508395	RGB	U	RGB	RGB	RGB	UpperRGB
9508595	RC	RC	RC	U	RC	RC(S)
9511816	RGB	RGB	RC	RGB	RGB	RGB(S)
9511938	RGB	RGB	RGB	RGB	U	RGB(S)
9512426	RGB	RGB	RGB	RGB	RGB	RGB(S)
9512519	RGB	RGB	RC	RGB	RGB	RGB(S)
9512635	RGB	RGB	RGB	RGB	RGB	RC(S)
9513046	U	U	RGB	2CL	U	RC(S)
9513787	RC	RC	RGB	RC	RC	RC(S)
9515026	RGB	RGB	RGB	RGB	U	RGB(S)
9515045	RGB	RGB	RGB	RGB	RGB	RGB(S)
9517003	RGB	RGB	RGB	RGB	RGB	UpperRGB
9517131	RGB	RGB	RGB	RGB	RGB	RGB(S)
9517331	RGB	RGB	RGB	RGB	RGB	RGB(S)
9517542	RGB	RGB	RGB	RGB	RGB	RGB(S)
9518506	RC/2CL	RC	RC	2CL	RC	RC(S)
9518802	2CL	RC	RC	2CL	2CL	RC(S)
9519609	RGB	U	RGB	RGB	RGB	UpperRGB
9520156	RC	RC	RC	RC	RC	RC(S)
9520864	RGB	RGB	RGB	RGB	RGB	UpperRGB
9521171	RGB	RGB	RGB	RGB	RGB	RGB(S)
9521461	RC/2CL	RC	RC	2CL	RGB	RC(S)
9521696	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
9529813	RGB	RGB	RGB	RGB	RGB	RGB(S)
9529974	RC	RC	RC	RC	RC	RC(S)
9530396	U	RGB	RC	2CL	U	RGB(S)
9531084	RGB	check	RGB	RGB	RGB	RGB(S)
9532518	RC	RC	RC	RC	RC	RC(S)
9533544	RC	RC	RC	RC	RC	RC(S)
9533861	2CL/U	U	RC	2CL	U	RC(S)
9534041	U	RGB	RC	2CL	U	RC(S)
9534802	RGB	RGB	RGB	RGB	RGB	RGB(S)
9534964	RGB	RGB	RGB	RGB	RGB	RGB(S)
9535000	RC	RC	RC	RC	RC	RC(S)
9535050	RC/U	U	RC	RC	U	RC(S)
9535399	RGB	RGB	RGB	RGB	RGB	RGB(S)
9535481	RC	RC	RC	RC	U	RC(S)
9536330	RGB	RGB	RGB	RGB	RGB	RGB(S)
9539910	RC	RC	RC	RC	RC	RC(S)
9541892	RC	RC	RC	U	RC	RC(S)
9541946	RGB	RGB	RGB	RGB	RGB	RGB(S)
9542075	RC	RC	RGB	RC	RC	RC(S)
9542506	RGB	RGB	RGB	RGB	RGB	RGB(S)
9542779	RC	RC	RC	RC	RC	RC(S)
9544002	RGB	RGB	RGB	RGB	RGB	RGB(S)
9550045	RGB	RGB	RGB	RGB	RGB	RGB(S)
9551807	RGB	RGB	RGB	RGB	RGB	RGB(S)
9569462	RGB	RGB	RGB	RGB	U	RGB(S)
9570409	RC	RC	RC	RC	RC	RC(S)
9574272	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
9574609	RC	RC	RC	RC	RC	RC(S)
9574650	RGB	RGB	RGB	RGB	RGB	RGB(S)
9574730	RC	RC	RC	RC	RC	RC(S)
9575645	RC	RC	RC	RC	RC	RC(S)
9575718	RC	RC	RC	RC	RC	RC(S)
9575803	U	?	?	U	U	RGB(S)
9575847	RGB	RGB	RGB	RGB	RGB	RGB(S)
9576289	RC	RC	RC	RC	RC	RC(S)
9578794	RGB	RGB	RGB	RGB	U	RGB(S)
9579328	RC	RC	?	RC	RC	RC(S)
9579357	RGB	RGB	RGB	RGB	RGB	RC(S)
9579401	RGB	RGB	RGB	RGB	RGB	UpperRGB
9579860	RGB	RGB	RGB	RGB	RGB	RGB(S)
9579999	U	check	RC	RC	U	RC(S)
9580043	RGB	RGB	RGB	RGB	RGB	RGB(S)
9580171	RGB	RGB	RGB	RGB	RGB	RGB(S)
9580343	RC	RC	RC	RC	RC	RC(S)
9580407	RC	RC	RC	RC	RC	RC(S)
9580991	RGB	RGB	RC	RGB	RGB	RC(S)
9581445	RGB	RGB	RC	RGB	RGB	RGB(S)
9581849	RC	RC	RC	RC	U	RC(S)
9582005	RC	RC	RC	RC	RC	RGB(S)
9582089	RC	RC	RC	RC	RC	RC(S)
9582638	RGB	RGB	RGB	RGB	RGB	UpperRGB
9583430	2CL	RC	RC	2CL	2CL	RC(S)
9583607	RC	check	RC	RC	RC	RC(S)
9583720	RGB	RGB	RGB	RGB	RGB	RGB(S)
9589500	2CL	RC	RC	RGB	2CL	RC(S)
9589638	RGB	RGB	RGB	RGB	U	RGB(S)
9590062	RGB	RGB	RGB	RGB	RGB	RC(S)
9590930	RC	RC	RC	U	RC	RC(S)
9591097	RC	RC	RC	RC	RC	RC(S)
9592315	RGB	RGB	RGB	RGB	U	RGB(S)
9593412	RC	RC	RC	RC	RC	RC(S)
9593804	RGB	RGB	RGB	RGB	U	RGB(S)
9593820	RGB	RGB	RGB	RGB	RGB	RGB(S)
9595822	RGB	RGB	RC	RGB	U	RGB(S)
9595840	RC	RC	RC	U	RC	RC(S)
9595844	RC	RC	RC	RC	RC	RC(S)
9595924	RGB	RGB	RGB	RGB	RGB	RGB(S)
9596106	RGB/AGB	RGB	RGB	AGB	RGB	RGB(S)
9596639	RC	RC	RC	RC	RC	RC(S)
9596867	2CL	RC	RC	2CL	2CL	RC(S)
9596869	RGB	RGB	RC	RGB	U	RGB(S)
9597214	RC	RC	RC	RC	RC	RC(S)
9597524	RC	RC	RC	RC	RC	RC(S)
9601661	RC	RC	RC	RC	U	RC(S)
9602917	RC	RC	RC	RC	RC	RC(S)
9603327	RC	RC	RC	RC	RC	RC(S)
9604492	RGB	RGB	RC	RGB	RGB	RGB(S)
9604524	RC	RC	RC	RC	RC	RC(S)
9604795	RC	RC	RC	RC	U	RC(S)
9605294	RC	RC	RC	RC	RC	RC(S)
9605990	RGB	U	RC	RGB	RGB	RC(S)
9606195	RC	RC	RC	RC	U	RC(S)
9606889	RC	RC	RC	RC	RC	RC(S)
9611634	RC	RC	RC	RC	RC	RC(S)
9612084	U	U	RC	U	U	RC(S)
9631782	RGB	RGB	RGB	RGB	RGB	RGB(S)
9631844	RGB	RGB	RGB	RGB	RGB	RGB(S)
9634962	RC	RC	RC	RC	RC	RC(S)
9635388	RC	RC	RC	RC	RC	RC(S)
9635490	RGB	RGB	RGB	RGB	RGB	UpperRGB
9635603	RC	RC	RC	RC	RC	RC(S)
9635649	RGB	RGB	RC	RGB	RGB	RGB(S)
9636127	RC	RC	RC	RC	RC	RC(S)
9636300	RGB	RGB	RGB	RGB	RGB	UpperRGB
9636807	RGB	RGB	RC	RGB	RGB	RGB(S)
9637054	RGB	RGB	RC	RGB	U	RGB(S)
9637337	RGB	check	RGB	RGB	RGB	RGB(S)
9640480	RGB	RGB	RGB	RGB	RGB	RGB(S)
9640886	RGB	RGB	RGB	RGB	U	RGB(S)
9641246	RC	RC	RC	RC	RC	RC(S)
9641447	RC	RC	RC	RC	RC	RC(S)
9641484	RC	RC	RC	RC	RC	RC(S)
9641636	RC	RC	RC	RC	RGB	RC(S)
9641772	RC	RC	RC	RC	RC	RC(S)
9642202	RC	RC	RC	RGB	RC	RC(S)
9642805	RGB	RGB	RC	RGB	RGB	RC(S)
9643159	RGB	RGB	RGB	RGB	U	RGB(S)
9643826	U	RC	RC	RGB	RGB	RC(S)
9643914	RC	RC	RGB	U	RC	RC(S)
9644558	RC	RC	RC	RC	RGB	RC(S)
9645099	RC	RC	RC	RC	RC	RC(S)
9645361	2CL	RC	RC	2CL	2CL	RC(S)
9649717	RGB	RGB	RGB	RGB	U	RGB(S)
9649940	RC	RC	RC	RC	RC	RC(S)
9650046	U	RGB	RC	2CL	U	RC(S)
9650172	RGB	RGB	RC	RGB	RGB	RGB(S)
9650527	RC/2CL	RC	RC	2CL	RC	RC(S)
9650881	RC	RC	RC	RC	RC	RC(S)
9652704	RGB	RGB	RGB	RGB	RGB	RGB(S)
9655101	2CL/U	U	RC	2CL	U	RC(S)
9655167	U	RGB	RC	2CL	U	RC(S)
9656523	RC	RC	RC	RC	RC	RC(S)
9656652	RC	RC	RC	RC	RC	RC(S)
9657917	RGB	RGB	RGB	RGB	RGB	RGB(S)
9658002	RGB	RGB	RGB	RGB	U	RGB(S)
9658072	RC	RC	RC	RC	U	RC(S)
9658793	RGB	RGB	RGB	RGB	U	RGB(S)
9658958	RC	RC	RC	RC	RC	RC(S)
9662343	RC	RC	RC	RC	RC	RC(S)
9662344	RGB	RGB	RGB	RGB	RGB	RGB(S)
9662395	U	RGB	RC	RC	U	RC(S)
9662637	RGB	RGB	?	RGB	RGB	RGB(S)
9662723	U	check	RC	2CL	RGB	RGB(S)
9662768	RC	RC	RC	RC	RC	RC(S)
9663182	RGB	RGB	RC	RGB	U	RGB(S)
9663247	RGB	RGB	RGB	RGB	RGB	RGB(S)
9664360	RGB	RGB	RGB	RGB	RGB	RGB(S)
9664946	U	RGB	RC	RC	U	RGB(S)
9665229	RGB	RGB	RGB	RGB	RGB	RGB(S)
9666021	RGB	RGB	RGB	RGB	RGB	RGB(S)
9666718	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
9667064	RC	RC	RC	RC	U	RC(S)
9667164	RGB	RGB	RC	RGB	U	RC(S)
9667930	RC/2CL	RC	RC	2CL	RGB	RC(S)
9668064	RC/2CL	RC	RC	2CL	RGB	RC(S)
9673317	RGB	U	RC	RGB	RGB	RGB(S)
9692063	RGB	RGB	RC	RGB	RGB	RGB(S)
9692431	RGB	RGB	RC	RGB	RGB	RGB(S)
9692529	RGB	RGB	RGB	RGB	RGB	RGB(S)
9696576	RGB	RGB	RC	RGB	U	RGB(S)
9696716	U	RGB	RGB	RC	RC	UpperRGB
9697074	RC	RC	RC	RC	RC	RC(S)
9697078	RGB	RGB	RGB	RGB	RGB	UpperRGB
9697618	RGB	RGB	RGB	U	RGB	UpperRGB
9698133	RGB	RGB	RGB	RGB	RGB	RGB(S)
9700053	RGB	RGB	RGB	RGB	RGB	RGB(S)
9700899	RC	RC	RC	RC	RC	RC(S)
9701415	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
9702057	RC	RC	RC	RC	U	RC(S)
9702609	RGB	RGB	RGB	RGB	RGB	RGB(S)
9702841	RC	RC	RC	RC	RC	RC(S)
9704246	RC	U	RC	RC	RC	RC(S)
9704258	RGB	RGB	RGB	RGB	RGB	RGB(S)
9704676	RGB	RGB	RC	RGB	U	RGB(S)
9704774	RC	RC	RC	RC	RC	RC(S)
9705542	RC	RC	RC	RC	U	RC(S)
9705548	U	?	RGB	RGB	U	DWARF
9705636	RC	RC	RC	RC	U	RC(S)
9705687	2CL	RC	RGB	2CL	2CL	RC(S)
9705759	RC	RC	RC	RC	RC	RC(S)
9706194	RGB	RGB	RGB	RGB	U	RGB(S)
9706219	RGB	U	RGB	RGB	RGB	RGB(S)
9706585	RC	RC	RC	RC	RC	RC(S)
9711231	RGB	RGB	RGB	RGB	RGB	RGB(S)
9711269	RGB	RGB	RGB	RGB	RGB	RGB(S)
9711349	RGB	RGB	RGB	RGB	RGB	UpperRGB
9711492	RC/2CL	RC	RC	2CL	RC	RC(S)
9711510	RC/2CL	RC	RC	2CL	RC	RC(S)
9711988	RC	RC	RC	RC	RC	RC(S)
9712200	RGB	RGB	RGB	RGB	RGB	RGB(S)
9712445	RGB	RGB	RGB	RGB	RGB	RGB(S)
9712510	RGB	RGB	RGB	RGB	U	RGB(S)
9712824	RGB	RGB	RGB	RGB	RGB	RGB(S)
9712888	RC	RC	RC	RC	RC	RC(S)
9713083	RC	RC	RC	RC	RC	RC(S)
9713617	RGB	RGB	RGB	RGB	RGB	RGB(S)
9714063	RC	RC	RC	RC	RC	RC(S)
9716081	RC	RC	RC	RC	RC	RC(S)
9716522	2CL	RC	RC	U	2CL	RC(S)
9716866	RGB	RGB	RGB	RGB	U	RGB(S)
9716994	RC	RC	RC	RC	RC	RC(S)
9717214	RGB	RGB	RGB	RGB	U	RGB(S)
9718024	RC	RC	RC	RC	RC	RGB(S)
9719012	RGB	RGB	RGB	RGB	RGB	RGB(S)
9723501	RC	check	RC	RC	RC	RC(S)
9724029	RGB	RGB	RGB	RGB	RC	RGB(S)
9724324	RC	RC	RGB	RC	RC	RC(S)
9724859	RGB	RGB	RGB	RGB	U	RGB(S)
9724882	RC	RC	RC	RC	RC	RC(S)
9725292	U	U	RC	U	U	RC(S)
9726045	RGB	RGB	RGB	RGB	RGB	UpperRGB
9727261	RGB	RGB	RGB	RGB	U	RGB(S)
9727392	RC	RC	RC	RC	RC	RC(S)
9727675	2CL	RC	RC	2CL	2CL	RC(S)
9728284	RGB	RGB	RGB	RGB	U	RGB(S)
9728845	RC	RC	RC	RC	RGB	RGB(S)
9752290	RGB	U	RGB	RGB	RGB	UpperRGB
9753097	RGB	RGB	RC	RGB	RGB	RGB(S)
9754133	RGB	RGB	RC	RGB	RGB	RGB(S)
9754625	RGB	RGB	RGB	RGB	RGB	UpperRGB
9757679	U	RGB	RC	RC	U	RC(S)
9758145	RC/U	U	RC	RC	U	RC(S)
9758246	RGB	RGB	RGB	RGB	RGB	RGB(S)
9760904	RC	RC	RC	RC	RC	RC(S)
9761215	U	check	RGB	U	RGB	UpperRGB
9761597	RGB	RGB	RGB	RGB	RGB	RGB(S)
9761625	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
9762408	RGB	RGB	RGB	RGB	U	RGB(S)
9762752	RGB	RGB	RC	RGB	U	RGB(S)
9762943	RC	RC	RC	RC	RC	RC(S)
9763419	RC	RC	RC	RC	RC	RC(S)
9763796	RGB	RGB	RGB	RGB	RGB	RGB(S)
9764708	RGB	RGB	RGB	RGB	RGB	RGB(S)
9764758	RGB	RGB	RC	RGB	RGB	RGB(S)
9766403	RGB	RGB	RGB	RGB	RGB	RGB(S)
9766517	RGB	RGB	RC	RGB	RGB	RC(S)
9766639	RC	RC	RC	RC	RC	RC(S)
9766906	RC	RC	RC	RC	RC	RC(S)
9767051	RGB	RGB	RGB	RGB	RGB	UpperRGB
9767322	RC	RC	RGB	RC	RC	RC(S)
9767332	2CL	RC	RC	2CL	2CL	RC(S)
9771905	RGB	RGB	RGB	RGB	RGB	RGB(S)
9772366	RGB	RGB	RC	RGB	RGB	RGB(S)
9773214	RGB	RGB	RGB	RGB	RGB	RGB(S)
9773266	RC	RC	RC	RC	RC	RC(S)
9773741	RC	RC	RC	RC	U	RGB(S)
9773922	RGB	RGB	RGB	RGB	RGB	RGB(S)
9774312	RC	RC	RC	RC	RC	RC(S)
9774549	2CL	RC	RGB	2CL	2CL	RC(S)
9775302	RGB	RGB	RGB	RGB	RGB	RGB(S)
9775516	RC	RC	RC	RC	RC	RGB(S)
9775566	RC	RC	RC	RC	RC	RC(S)
9775927	U	check	RGB	RGB	U	RC(S)
9776466	RGB	RGB	RGB	RGB	RGB	RGB(S)
9777088	RC	RC	RC	RGB	RC	RC(S)
9777198	U	RC	RC	U	U	RC(S)
9777293	RGB	RGB	RGB	RGB	RGB	RGB(S)
9777536	RC	RC	RC	RC	RC	RC(S)
9777885	RC	RC	RC	RC	RC	RC(S)
9778288	2CL	RC	RC	2CL	2CL	RC(S)
9778887	RGB	RGB	RGB	RGB	RGB	RGB(S)
9779708	RC	RC	RC	RC	RC	RC(S)
9779963	RGB	RGB	RC	RGB	U	RGB(S)
9780183	RC	RC	RC	RC	RC	RC(S)
9782817	U	RGB	RGB	U	U	RGB(S)
9782964	RGB	RGB	RGB	RGB	RGB	RGB(S)
9783225	RC	RC	RC	RC	RC	RC(S)
9783226	RGB	RGB	RGB	RGB	RGB	RGB(S)
9783247	RC	RC	RC	RC	RC	RC(S)
9784586	RGB	RGB	RGB	RGB	RGB	RC(S)
9784687	RGB	RGB	RGB	RGB	U	RGB(S)
9784946	RGB	RGB	RC	RGB	RGB	RGB(S)
9785675	U	check	RC	RGB	RC	RC(S)
9786625	RGB	RGB	RGB	RGB	U	RGB(S)
9786910	RGB	RGB	RC	RGB	U	RC(S)
9787045	RGB	RGB	RGB	RGB	U	RC(S)
9787442	RC	RC	RC	RC	U	RC(S)
9787503	RC	RC	RC	RGB	RC	RC(S)
9787723	RC	RC	RC	RC	RC	RC(S)
9787747	RGB	RGB	RGB	RGB	RGB	RGB(S)
9788777	RGB	RGB	RC	RGB	RGB	RGB(S)
9788834	RC	RC	RC	RC	RC	RC(S)
9790050	RC/2CL	RC	RC	2CL	RC	RC(S)
9790384	RC	RC	RC	RC	RC	RC(S)
9791929	U	RGB	RC	RC	U	RGB(S)
9811950	RGB	RGB	RC	RGB	RGB	RGB(S)
9812507	RGB	RGB	RC	RGB	RGB	RGB(S)
9813713	RC	RC	RC	RC	RGB	RC(S)
9813963	RGB	RGB	RGB	RGB	RGB	RGB(S)
9814943	U	RC	RC	U	RGB	RC(S)
9815488	RC	RC	RC	RC	RC	RC(S)
9818288	RGB	RGB	RC	RGB	RGB	RGB(S)
9818513	RC	RC	RC	RC	RC	RC(S)
9818564	RC	RC	RC	RC	RC	RC(S)
9818604	RGB	RGB	RGB	RGB	RGB	RGB(S)
9820702	RGB	RGB	RGB	RGB	RGB	RGB(S)
9821622	RGB	RGB	RGB	RGB	RGB	RGB(S)
9821783	RC	RC	RC	RC	RC	RC(S)
9821863	RGB	RGB	RGB	RGB	RGB	UpperRGB
9822609	RGB	RGB	RGB	RGB	RGB	RGB(S)
9823871	RGB	RGB	RGB	RGB	RGB	RGB(S)
9824343	RGB	RGB	RGB	RGB	RGB	RGB(S)
9824516	RGB	RGB	RC	RGB	RGB	RGB(S)
9824874	RGB	RGB	RGB	RGB	RGB	RGB(S)
9824971	RC	RC	RC	RC	U	RC(S)
9825039	2CL	RC	RC	2CL	2CL	RGB(S)
9825822	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
9827003	RGB	RGB	RGB	RGB	RGB	RGB(S)
9827682	RGB	RGB	RGB	RGB	U	RGB(S)
9833073	RGB	RGB	RGB	RGB	U	RGB(S)
9833272	RGB	RGB	RGB	RGB	U	RGB(S)
9833561	RGB	RGB	RGB	RGB	RGB	RGB(S)
9833591	RC/U	U	RC	RC	U	RC(S)
9833651	RC	RC	RC	RC	RC	RC(S)
9833831	RC	RC	RC	RC	RC	RC(S)
9834183	RC	RC	RC	RC	RC	RC(S)
9834365	RC	RC	RC	RC	RC	RC(S)
9835269	RC	RC	RC	RC	RC	RC(S)
9835436	RGB	RGB	RGB	RGB	RGB	RGB(S)
9835575	RC	RC	RC	RC	RC	RC(S)
9835626	RGB	RGB	RGB	RGB	RGB	RGB(S)
9835713	RGB	RGB	RGB	RGB	RGB	RGB(S)
9835790	RC/2CL	RC	RC	2CL	RGB	RC(S)
9836930	U	RGB	RC	2CL	RGB	RC(S)
9837287	RGB	RGB	RGB	RGB	U	RGB(S)
9838510	U	RC	RGB	RC	RGB	RGB(S)
9838978	RC	RC	RC	RC	RC	RC(S)
9839246	RC	RC	RC	RC	RC	RC(S)
9839918	RC	RC	RC	RC	RC	RC(S)
9840492	RC	RC	RC	RC	RC	RC(S)
9843358	RC	RC	RC	RC	RC	RC(S)
9843486	2CL	RC	RC	2CL	2CL	RC(S)
9843513	RC/2CL	RC	RC	2CL	RC	RC(S)
9843754	RC	RC	RC	RC	RC	RC(S)
9843910	RGB	RGB	RGB	RGB	RGB	RC(S)
9844865	2CL	RC	RC	2CL	2CL	RC(S)
9845028	RC	RC	RC	U	RC	RC(S)
9845795	RC	RC	RC	RC	RC	RC(S)
9846098	RGB	RGB	RGB	RGB	RGB	RGB(S)
9846355	RC	RC	RC	RC	RC	RC(S)
9846810	RC	RC	RC	RC	RC	RC(S)
9846877	RC	RC	RC	RC	RC	RC(S)
9846977	RC	RC	RC	RC	RC	RC(S)
9847159	U	RC	RGB	RGB	U	RGB(S)
9847893	U	RC	RGB	U	RGB	RC(S)
9847922	RGB	RGB	RC	RGB	RGB	RGB(S)
9848308	RC	RC	RC	RC	RC	RC(S)
9851596	RGB	U	RC	RGB	RGB	RC(S)
9851743	RC	RC	RC	RC	RC	RC(S)
9852625	RGB	RGB	RGB	RGB	RGB	UpperRGB
9871800	RC	RC	RC	RC	RC	RGB(S)
9873116	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
9873127	RGB	RGB	RGB	RGB	RGB	RGB(S)
9874261	RGB	RGB	RGB	RGB	RGB	RGB(S)
9880324	RGB	RGB	RGB	RGB	U	RGB(S)
9880435	RGB	RGB	RGB	RGB	RGB	RGB(S)
9880563	RGB	U	RGB	RGB	RGB	RGB(S)
9881167	RC	RC	RC	RC	RC	RC(S)
9881628	RC	RC	RC	RC	RC	RC(S)
9881708	RGB	RGB	RC	RGB	RGB	RC(S)
9882316	RGB	RGB	RGB	RGB	RGB	RGB(S)
9882446	RGB	RGB	RC	RGB	U	RGB(S)
9882550	RC	RC	RC	RC	RC	RC(S)
9882766	RGB	RGB	RGB	RGB	RGB	RGB(S)
9883123	RGB	check	RC	RGB	RGB	RGB(S)
9883214	RC	RC	RGB	RC	RC	RC(S)
9883389	RGB	RGB	RGB	RGB	RGB	UpperRGB
9883396	U	RGB	RC	RGB	U	DWARF
9884319	RC	RC	RC	RC	RC	RC(S)
9886274	RGB	RGB	RGB	RGB	RGB	RGB(S)
9886542	RC	RC	RC	RC	RC	RC(S)
9887134	RGB	RGB	RGB	RGB	U	RGB(S)
9887199	RC	RC	RC	RC	RC	RC(S)
9887488	RC	RC	RC	RC	RC	RC(S)
9887555	RC	RC	RC	RC	RC	RC(S)
9887609	RGB	check	RGB	RGB	RGB	RGB(S)
9893437	U	RGB	RGB	U	U	RGB(S)
9893440	RGB	RGB	RGB	RGB	U	RC(S)
9893889	RC	RC	RC	RC	RC	RC(S)
9896174	U	RGB	RGB	RGB	U	RGB(S)
9896187	RGB	RGB	RC	RGB	U	RGB(S)
9896470	RC	RC	RC	RC	RC	RC(S)
9896877	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
9897403	RGB	U	RC	RGB	RGB	RC(S)
9897809	RGB	RGB	RGB	RGB	RGB	RGB(S)
9898240	U	RGB	RGB	RC	U	RGB(S)
9898373	U	U	RC	U	RC	RC(S)
9898657	RC	RC	RC	RC	RC	RC(S)
9898999	RGB	RGB	RGB	RGB	U	RGB(S)
9899323	RC	RC	RC	RC	RC	RC(S)
9899421	RGB	RGB	RGB	RGB	RGB	RGB(S)
9902695	RGB	RGB	RGB	RGB	RGB	RGB(S)
9902962	2CL	RC	RGB	2CL	2CL	RC(S)
9903271	U	?	?	RGB	U	DWARF
9903290	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
9903422	RGB	RGB	RC	RGB	RGB	RGB(S)
9903915	2CL	RC	RC	2CL	2CL	RC(S)
9904365	RGB	RGB	RGB	RGB	RGB	RGB(S)
9904563	RC	RC	RC	RC	RC	RC(S)
9904580	U	RGB	RGB	RC	U	UpperRGB
9905106	RGB	RGB	RGB	RGB	RGB	RGB(S)
9905403	RGB	RGB	RGB	RGB	RGB	RGB(S)
9905526	RC	RC	RC	RC	U	RC(S)
9906278	RC	RC	RC	RC	RC	RC(S)
9906303	RGB	RGB	RGB	RGB	RGB	RGB(S)
9906841	RC	RC	RC	RC	RC	RC(S)
9906905	RC/U	U	RC	RC	U	RC(S)
9907188	RGB	RGB	RC	RGB	RGB	RGB(S)
9907368	RC	check	RC	RC	RC	RC(S)
9907856	RC	RC	RC	RGB	RC	RC(S)
9908082	RC	RC	RC	RC	RC	RC(S)
9908198	RC	RC	RC	RC	RC	RC(S)
9909804	RC	RC	RC	RC	RC	RC(S)
9910166	RC	RC	RC	RC	U	RC(S)
9910758	RC	U	RC	RC	RC	RC(S)
9912895	U	U	RC	U	U	RC(S)
9932339	RGB	RGB	RC	RGB	RGB	RGB(S)
9932463	RGB	RGB	RGB	RGB	RGB	RGB(S)
9932866	RGB	RGB	RGB	RGB	RGB	RGB(S)
9933754	RC	RC	RC	RC	RC	RC(S)
9936015	RGB	RGB	RGB	RGB	RGB	RGB(S)
9936571	RGB	RGB	RGB	RGB	RGB	RGB(S)
9940675	RC	RC	RC	RC	RC	RC(S)
9941141	RGB	RGB	RGB	RGB	RGB	RGB(S)
9941242	RGB	RGB	RGB	RGB	RGB	UpperRGB
9941713	RGB	RGB	RC	RGB	U	RGB(S)
9941911	RGB	RGB	RGB	RGB	U	RGB(S)
9942071	RC	RC	RC	RC	RC	RC(S)
9942292	RGB	RGB	RGB	RGB	U	RGB(S)
9942816	RC	RC	RC	U	RC	RC(S)
9945290	RC	RC	RC	RC	RC	RC(S)
9946074	RGB	RGB	RGB	RGB	RGB	RGB(S)
9946773	RC	RC	RGB	RC	RC	RC(S)
9954248	RGB	RGB	RGB	RGB	RGB	RGB(S)
9955959	RGB	RGB	RGB	RGB	U	UpperRGB
9956345	RGB	RGB	RC	RGB	RGB	RGB(S)
9957219	RC	RC	RC	RGB	RC	RC(S)
9958522	RC	RC	RC	RC	RC	RC(S)
9958567	RC	RC	RC	RC	RC	RC(S)
9962729	RGB	RGB	RGB	RGB	RGB	RGB(S)
9962849	RC/2CL	RC	RC	2CL	RGB	RC(S)
9962982	RGB	RGB	RC	RGB	RGB	RGB(S)
9963459	RGB	RGB	RGB	U	RGB	UpperRGB
9964206	RC	RC	RC	RC	RC	RC(S)
9965093	RC	RC	RC	RC	RC	RC(S)
9965354	RGB	RGB	RC	RGB	U	RGB(S)
9965582	RGB	RGB	RGB	RGB	RGB	UpperRGB
9966247	RC	RC	RC	RC	RC	RC(S)
9966796	RGB	RGB	RGB	RGB	RGB	RGB(S)
9966823	RC	RC	RC	RC	RC	RC(S)
9967076	RC	RC	RC	RC	RC	RC(S)
9967351	RGB	U	RGB	RGB	RGB	RGB(S)
9967700	RGB	RGB	RGB	RGB	RGB	RGB(S)
9968249	RGB	U	RC	RGB	RGB	RGB(S)
9969574	RGB	RGB	RC	RGB	RGB	RGB(S)
9970068	RC	RC	RC	RGB	RC	RC(S)
9970098	RC	RC	RC	RC	RC	RC(S)
9970262	U	U	RGB	U	RGB	UpperRGB
9970396	RGB	RGB	RGB	RGB	RGB	RGB(S)
9970454	RC	RC	RC	RC	U	RC(S)
9970830	RC/2CL	RC	RC	2CL	RC	RC(S)
9993459	RGB	RGB	RGB	RGB	RGB	RGB(S)
9994630	RC	RC	RC	RC	RC	RC(S)
9994652	RGB	RGB	RGB	RGB	RGB	RGB(S)
9994798	RC	RC	RC	RC	RC	RC(S)
9995133	RGB	RGB	RGB	RGB	RGB	RGB(S)
9995162	RGB	RGB	RGB	RGB	RGB	RGB(S)
9995535	RC	RC	RC	RC	RC	RC(S)
10000207	RGB	RGB	RGB	RGB	RGB	RGB(S)
10000547	RGB	RGB	RGB	RGB	RGB	RGB(S)
10001167	RGB	RGB	RGB	RGB	RGB	UpperRGB
10001326	RGB	RGB	RGB	RGB	RGB	RGB(S)
10001440	RGB	RGB	RGB	RGB	RGB	RGB(S)
10001796	RC	RC	RC	RGB	RC	RC(S)
10001935	RC	RC	RC	RC	RC	RC(S)
10002556	RC	RC	RC	RC	RC	RC(S)
10002647	RC	RC	RC	RC	RC	RC(S)
10003349	RGB	RGB	RGB	RGB	U	RGB(S)
10003419	RC	RC	RC	RC	RC	RC(S)
10003497	RGB	RGB	RGB	RGB	U	RGB(S)
10004825	RGB	RGB	RC	RGB	U	RGB(S)
10004975	RGB	RGB	RGB	RGB	RGB	UpperRGB
10005422	RC	RC	RC	RC	RC	RC(S)
10005429	RC	RC	RC	RC	RC	RC(S)
10005966	RC	RC	RC	RC	RC	RC(S)
10006097	RGB	RGB	RGB	RGB	RGB	RGB(S)
10006158	RC	RC	RC	RC	RC	RC(S)
10006548	RC	RC	RC	RC	RC	RC(S)
10006828	RGB	RGB	RGB	RGB	RGB	UpperRGB
10006852	2CL	RC	RC	2CL	2CL	RC(S)
10007150	RC	RC	RC	RC	RC	RC(S)
10007492	RGB	RGB	RGB	RGB	RGB	RGB(S)
10014635	RC	RC	RC	U	RC	RC(S)
10014893	RGB	RGB	RGB	RGB	RGB	RGB(S)
10014914	RC	RC	RC	RC	RC	RC(S)
10014959	RGB	RGB	RGB	RGB	RGB	RGB(S)
10015663	RC	RC	RC	U	RC	RC(S)
10016093	RGB	RGB	RGB	RGB	U	RGB(S)
10018239	RC	RC	RC	RC	RC	RC(S)
10018442	RGB	U	RC	RGB	RGB	RGB(S)
10018811	RGB	RGB	RGB	RGB	RGB	RC(S)
10018923	RGB	RGB	RC	RGB	U	RGB(S)
10018967	2CL	RC	RC	2CL	2CL	RC(S)
10018973	RC	RC	RC	RC	RC	RC(S)
10019961	RC	RC	RC	RC	RC	RC(S)
10023322	RGB	RGB	RGB	RGB	RGB	RGB(S)
10023439	RGB	RGB	RGB	RGB	RGB	RGB(S)
10023520	RC	RC	RC	RC	RC	RC(S)
10023547	2CL	RC	RC	2CL	2CL	RC(S)
10024460	RGB	RGB	RGB	RGB	U	RGB(S)
10024484	RC	RC	RC	RC	RC	RC(S)
10024786	RC	RC	RC	RC	RC	RC(S)
10025321	RGB	RGB	RGB	RGB	RGB	RGB(S)
10025387	RGB	RGB	RGB	RGB	RGB	RGB(S)
10026767	RC	RC	RC	RC	RC	RC(S)
10026795	RGB	RGB	RGB	RGB	RGB	RGB(S)
10028634	RGB	U	RGB	RGB	RGB	RGB(S)
10029763	RC	RC	RC	RC	RC	RC(S)
10029821	RC/2CL	RC	RC	2CL	RGB	RC(S)
10031091	RGB	U	RC	RGB	RGB	RGB(S)
10031856	RGB	RGB	RC	RGB	RGB	RGB(S)
10033231	RGB	RGB	RC	RGB	RGB	RGB(S)
10053392	RGB	RGB	RGB	RGB	RGB	RGB(S)
10053594	RGB	RGB	RGB	RGB	RGB	RGB(S)
10055061	RGB	RGB	RGB	RGB	RGB	UpperRGB
10055196	RGB	U	RC	RGB	RGB	RGB(S)
10055660	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
10055674	RGB	RGB	RC	RGB	U	RGB(S)
10055700	RC	RC	RC	RC	RC	RC(S)
10056474	RC	RC	RC	RC	RC	RC(S)
10057222	RGB	RGB	RC	RGB	RGB	RGB(S)
10057670	RGB	RGB	RGB	RGB	RGB	RGB(S)
10059338	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
10063028	RC	RC	RC	RC	RC	RC(S)
10063188	RC/U	U	RC	RC	U	RC(S)
10063214	RGB	RGB	RGB	RGB	RGB	RGB(S)
10065848	RC	RC	RC	RC	RC	RC(S)
10066568	RC	RC	RGB	U	RC	RC(S)
10067407	RGB	RGB	RGB	RGB	RGB	RGB(S)
10068556	RGB	RGB	RGB	RGB	RGB	RGB(S)
10068801	RGB	RGB	RGB	RGB	RGB	UpperRGB
10068810	RGB	RGB	RGB	RGB	RGB	RGB(S)
10068892	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
10069045	RGB	RGB	RGB	RGB	RGB	RGB(S)
10069277	RC	RC	RGB	RC	U	RC(S)
10069570	RGB	RGB	RGB	RGB	U	RGB(S)
10070717	RC	RC	RC	RC	RC	RC(S)
10071249	RC	RC	RC	RC	RC	RC(S)
10073828	RC	RC	RC	RC	RC	RC(S)
10074230	RGB	RGB	RGB	RGB	RGB	RGB(S)
10078979	RGB	RGB	RGB	RGB	U	RGB(S)
10079987	RC	RC	RC	RC	RC	RC(S)
10080974	RC	RC	RC	RC	RC	RC(S)
10081951	RC	RC	RC	RC	RC	RC(S)
10082360	RGB	RGB	RGB	RGB	RGB	RGB(S)
10082581	RC	RC	RC	RC	RC	RC(S)
10082602	RC	RC	RC	RC	RC	RC(S)
10082680	RC	RC	RC	RC	RC	RC(S)
10083224	RC	RC	RC	RC	RC	RC(S)
10083313	RC	RC	RC	RC	RC	RC(S)
10083480	RC	RC	RC	RC	RC	RC(S)
10083815	RGB	RGB	RGB	RGB	RGB	UpperRGB
10086465	RC	RC	RC	RC	RC	RC(S)
10087394	RGB	RGB	RGB	RGB	RGB	RGB(S)
10087522	2CL	RC	RC	2CL	2CL	RC(S)
10088768	RC	RC	RC	RC	RC	RC(S)
10089758	RGB	RGB	RGB	RGB	RGB	UpperRGB
10090039	RGB	RGB	RC	RGB	RGB	RGB(S)
10090400	RC	RC	RC	RC	RC	RC(S)
10090568	RGB	RGB	?	RGB	RGB	RGB(S)
10092485	U	RGB	RGB	U	U	RGB(S)
10093888	RGB	RGB	RGB	RGB	RGB	UpperRGB
10093930	RC	RC	RC	RC	RC	RC(S)
10094545	2CL	RC	RC	2CL	2CL	RC(S)
10094550	U	check	RC	U	2CL	RC(S)
10095244	U	U	RC	U	U	RC(S)
10095409	RGB	RGB	RC	RGB	U	RGB(S)
10095427	RGB	RGB	RGB	RGB	RGB	RGB(S)
10095438	RC	check	RC	RC	RC	RC(S)
10096113	RC	RC	RGB	RC	RC	RC(S)
10096476	RGB	RGB	RGB	RGB	U	RC(S)
10118422	RC	RC	RC	RC	RC	RC(S)
10118658	RC	RC	RC	RC	RC	RGB(S)
10122158	RGB	RGB	RC	RGB	RGB	RGB(S)
10122402	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
10123207	RGB	RGB	RGB	RGB	RGB	RGB(S)
10123573	RC	RC	RC	RC	U	RC(S)
10124179	RGB	RGB	RGB	RGB	RGB	UpperRGB
10124436	RGB	RGB	RGB	RGB	U	RGB(S)
10128629	RC/U	U	RC	RC	U	RC(S)
10130148	RC	RC	RC	RC	U	RC(S)
10130679	RGB	RGB	RGB	RGB	RGB	RGB(S)
10130853	U	?	?	U	U	DWARF
10131030	2CL	check	RC	2CL	2CL	RC(S)
10132247	RGB	RGB	RGB	RGB	RGB	RGB(S)
10133033	RGB	RGB	RGB	RGB	RGB	RGB(S)
10134740	RC	RC	RC	RC	RC	RC(S)
10136256	RC	RC	RC	RC	RC	RC(S)
10136291	RGB	RGB	RGB	RGB	U	RGB(S)
10136388	RC	RC	RC	RC	RC	RC(S)
10140238	RGB	RGB	RGB	RGB	RGB	RGB(S)
10140432	RGB	RGB	RGB	RGB	RGB	RGB(S)
10145279	RGB	RGB	RGB	RGB	U	RGB(S)
10147072	RC/2CL	RC	RC	2CL	RGB	RC(S)
10147167	RGB	RGB	RGB	RGB	RGB	RGB(S)
10148026	RC/2CL	RC	RC	2CL	RGB	RC(S)
10148658	RGB	RGB	RGB	RGB	RGB	UpperRGB
10149906	RC	RC	RC	RC	RC	RC(S)
10152909	RGB	RGB	RGB	RGB	RGB	RGB(S)
10153120	RGB	RGB	RGB	RGB	RGB	RGB(S)
10153739	2CL/U	U	RC	2CL	U	RGB(S)
10153785	RGB	RGB	RGB	RGB	U	RGB(S)
10154071	RGB	RGB	RGB	RGB	RGB	RGB(S)
10154247	RC	RC	RC	RC	RC	RC(S)
10155286	2CL	RC	RC	2CL	2CL	RC(S)
10155387	RGB	RGB	RGB	RGB	RGB	RGB(S)
10155731	RC	RC	RC	RC	RC	RC(S)
10156307	RC	RC	RC	RC	RC	RC(S)
10156576	RC	RC	RC	RC	U	RC(S)
10156597	RGB	RGB	RC	RGB	RGB	RGB(S)
10157507	RGB	RGB	RGB	RGB	RGB	RGB(S)
10157808	RC	RC	RC	RC	RC	RC(S)
10157936	RGB	RGB	RGB	RGB	RGB	RGB(S)
10158201	RC	RC	RC	RC	RC	RC(S)
10158548	RGB	RGB	RGB	RGB	RGB	RGB(S)
10158595	RGB	RGB	RGB	RGB	RGB	RGB(S)
10159217	RGB	RGB	RC	RGB	RGB	RGB(S)
10160285	RGB	RGB	RGB	RGB	RGB	UpperRGB
10161092	RC/2CL	RC	RC	RC	2CL	RC(S)
10161943	RGB	RGB	RGB	RGB	RGB	RGB(S)
10162765	U	U	RC	2CL	U	RC(S)
10186053	RC	RC	RC	RC	RC	RC(S)
10186075	RGB	RGB	RGB	RGB	RGB	RGB(S)
10186608	RC	RC	RC	RC	RC	RC(S)
10188141	RC	RC	RC	RC	RC	RC(S)
10188458	RGB	RGB	RGB	RGB	RGB	RGB(S)
10188953	RGB	RGB	RGB	RGB	RGB	RGB(S)
10188964	RC	RC	RC	RC	RC	RC(S)
10189920	RC	RC	RC	U	RC	RC(S)
10190733	RGB	RGB	RGB	RGB	U	RGB(S)
10192458	RGB	RGB	RGB	RGB	RGB	RGB(S)
10196240	RC	RC	RC	RC	U	RC(S)
10196630	RGB	RGB	RGB	RGB	U	RGB(S)
10196797	RC	RC	RC	RC	RC	RC(S)
10197619	RGB	RGB	RGB	RGB	RGB	UpperRGB
10198207	RGB/AGB	U	RC	AGB	RGB	RC(S)
10198347	RC	RC	RC	RC	U	RGB(S)
10198761	RGB	RGB	RGB	RGB	RGB	RGB(S)
10199187	RGB	RGB	RGB	RGB	RGB	RGB(S)
10199289	RGB	RGB	RGB	RGB	U	RGB(S)
10200093	RC	RC	RC	RC	RC	RC(S)
10200377	RGB	RGB	RGB	RGB	RGB	RGB(S)
10200886	RGB	RGB	RGB	RGB	U	RGB(S)
10200892	RC	RC	RC	RC	RC	RC(S)
10201944	RC	RC	RC	RGB	RC	RC(S)
10202184	RGB	RGB	RGB	RGB	RGB	RGB(S)
10202324	RC	RC	RC	RC	U	RC(S)
10203168	RC	RC	RC	RC	RC	RC(S)
10203751	RC	RC	RC	RC	RC	RC(S)
10206307	RC	RC	RC	RC	RC	RC(S)
10206457	RGB	RGB	RGB	RGB	RGB	RGB(S)
10206622	RGB	RGB	RGB	RGB	RGB	RGB(S)
10206840	RC	RC	RC	RC	RC	RC(S)
10207059	2CL	RC	RC	2CL	2CL	RC(S)
10207268	RGB/AGB	RC	RGB	AGB	RGB	RC(S)
10207321	RGB	RGB	RGB	RGB	RGB	RGB(S)
10207524	RGB	RGB	RGB	RGB	RGB	RGB(S)
10207623	U	U	?	U	U	RGB(S)
10212620	RC	RC	RC	RC	RC	RC(S)
10212834	U	RGB	RC	RGB	RC	RGB(S)
10213610	RGB	RGB	RC	RGB	RGB	RGB(S)
10213931	RGB	RGB	RGB	RGB	U	RGB(S)
10214045	RC	RC	RC	RC	RC	RC(S)
10214295	RGB	RGB	RGB	RGB	RGB	RGB(S)
10214564	RC	RC	RC	RC	RC	RC(S)
10219075	RGB	RGB	RGB	RGB	RGB	RGB(S)
10219361	RGB	RGB	RGB	RGB	RGB	RGB(S)
10219690	2CL	RC	RC	2CL	2CL	RC(S)
10220213	RGB	RGB	RGB	RGB	U	RGB(S)
10220447	RGB	RGB	RGB	RGB	U	RGB(S)
10220613	U	RGB	RC	RC	U	RC(S)
10220795	RC	RC	RC	RC	RC	RC(S)
10220865	RC	RC	RC	RC	RC	RC(S)
10222079	RC	RC	RC	RC	RC	RC(S)
10222567	RC	RC	RC	RC	RC	RC(S)
10223027	RGB	RGB	RGB	RGB	RGB	RGB(S)
10223204	RC	RC	RC	RC	RC	RC(S)
10223257	RC	RC	RC	RC	U	RC(S)
10224535	RC	RC	RC	RC	RC	RC(S)
10224631	RGB	RGB	RGB	RGB	U	RGB(S)
10225706	RGB	RGB	RGB	RGB	U	RGB(S)
10226276	RGB	RGB	RGB	RGB	RGB	RGB(S)
10226478	RC	RC	RC	RC	RC	RC(S)
10227872	2CL	RC	RC	2CL	2CL	RC(S)
10228698	RGB	RGB	RGB	RGB	RGB	RGB(S)
10228836	2CL	RC	RC	2CL	2CL	RC(S)
10229796	RC	RC	RC	RC	RC	RC(S)
10230535	RGB	RGB	RC	RGB	RGB	RGB(S)
10252281	RC	RC	RC	RC	RC	RC(S)
10252692	RC	RC	RC	RC	RC	RC(S)
10253776	RC/2CL	RC	RC	2CL	U	RC(S)
10253921	RGB	RGB	RGB	RGB	RGB	RGB(S)
10254023	RC	RC	RC	RC	RGB	RC(S)
10254051	RC	RC	RC	RC	RC	RC(S)
10256345	RGB	RGB	RGB	RGB	RGB	RGB(S)
10256655	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
10257278	RGB	RGB	RGB	RGB	RGB	RGB(S)
10257683	RGB	RGB	RGB	RGB	U	RGB(S)
10257750	RC	RC	RC	RC	RC	RC(S)
10258061	RGB	RGB	RGB	RGB	RGB	RGB(S)
10258307	RGB	RGB	RGB	RGB	RGB	RGB(S)
10262542	RGB	RGB	RGB	RGB	RGB	RGB(S)
10262745	U	RGB	RC	RC	U	RC(S)
10263341	RGB	RGB	RGB	RGB	RGB	RGB(S)
10266404	RGB	RGB	RGB	RC	RGB	RGB(S)
10266723	RC	RC	RC	RC	RC	RC(S)
10268744	RC	RC	RC	RC	RC	RC(S)
10269537	RC	RC	RC	RC	RC	RC(S)
10271721	RGB	RGB	RGB	RGB	RGB	UpperRGB
10272641	RGB	check	RGB	RGB	RGB	RGB(S)
10272858	U	?	?	RGB	RGB	RGB(S)
10273236	RGB	RGB	RGB	RGB	U	RGB(S)
10274445	RGB	RGB	RGB	RGB	U	RGB(S)
10279663	RC	RC	RC	RC	RC	RC(S)
10279676	RC	RC	RC	RC	RC	RC(S)
10280586	RC	RC	RC	RC	U	RC(S)
10280656	RC	RC	RC	RC	U	RC(S)
10281513	RC	RC	RC	RC	RC	RC(S)
10282002	RC	RC	RC	RC	RC	RC(S)
10285389	RGB	RGB	RGB	RGB	RGB	RGB(S)
10285722	2CL/U	U	RC	2CL	U	RC(S)
10286378	RC	RC	RC	RC	RC	RC(S)
10286616	RC	RC	RC	RC	RC	RGB(S)
10287062	RGB	RGB	RGB	RGB	RGB	RGB(S)
10288283	RGB	RGB	RGB	RGB	U	RGB(S)
10288611	RC	RC	RC	RC	RC	RC(S)
10288903	RGB	RGB	RC	RGB	RGB	RGB(S)
10289299	2CL	RC	RC	2CL	2CL	RC(S)
10289378	RGB	RGB	RGB	RGB	RGB	RGB(S)
10289507	RGB	RGB	RGB	RGB	RGB	RGB(S)
10290315	RC	RC	RC	RC	RC	RC(S)
10290457	RC	RC	RC	RC	RC	RC(S)
10290535	RC	RC	RC	RC	RC	RC(S)
10291535	RGB	RGB	RC	RGB	U	RGB(S)
10292156	RGB	RGB	RGB	RGB	U	RGB(S)
10294424	U	RGB	RGB	RGB	U	RGB(S)
10295441	RGB	RGB	RC	RGB	RGB	RC(S)
10297313	2CL	RC	RC	2CL	2CL	RC(S)
10297567	RC	RC	RC	RC	RC	RC(S)
10319045	RGB	RGB	RGB	RGB	RGB	UpperRGB
10319709	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
10320170	RGB	RGB	RGB	RGB	RGB	RGB(S)
10323583	RGB	RGB	RC	RGB	RGB	RGB(S)
10328277	RC	RC	RC	RC	RC	RC(S)
10328498	RGB	RGB	RC	RGB	U	RGB(S)
10328727	RGB	RGB	RGB	RGB	RGB	RGB(S)
10328921	RGB	RGB	RGB	RGB	RGB	UpperRGB
10328946	RC	RC	RC	RC	RC	RC(S)
10329008	RGB	RGB	RGB	RGB	RGB	UpperRGB
10331610	RC	RC	RC	RC	RC	RC(S)
10331686	RGB	RGB	RGB	RGB	U	RGB(S)
10331908	RGB	U	RGB	RGB	RGB	RC(S)
10332186	RC	RC	RC	RC	RGB	RC(S)
10332753	U	RC	RC	RGB	U	RC(S)
10333131	RGB	RGB	RC	RGB	RGB	RGB(S)
10334585	RC	RC	RC	RC	RC	RC(S)
10339516	RC	RC	RGB	U	RC	RC(S)
10339590	RGB	RGB	RGB	RGB	RGB	UpperRGB
10345661	RGB	RGB	RGB	RGB	RGB	RGB(S)
10346117	RC	RC	RC	RC	RC	RC(S)
10350302	RC	RC	RC	RC	RC	RC(S)
10350408	RC	RC	RC	RC	RC	RC(S)
10350934	RC	RC	RC	RC	RC	RC(S)
10351017	RGB	RGB	RGB	RGB	RGB	UpperRGB
10351196	RGB	RGB	RGB	RGB	RGB	RGB(S)
10351528	RGB	RGB	RC	RGB	RGB	RGB(S)
10351578	RC/2CL	RC	RC	2CL	RGB	RC(S)
10351764	RC	RC	RC	RC	U	RC(S)
10351792	RC	RC	?	RC	U	RC(S)
10351820	RGB	RGB	RC	RGB	RGB	RGB(S)
10351947	RGB	RGB	RC	RGB	RGB	RGB(S)
10352610	RC	RC	RC	RC	RC	RC(S)
10352615	RGB	RGB	RC	RGB	RGB	RGB(S)
10353044	RC	RC	RC	RC	RC	RC(S)
10353556	RGB	RGB	RGB	RGB	U	RGB(S)
10355672	RC	RC	RC	RC	RC	RC(S)
10355764	RC	RC	RC	RC	RC	RC(S)
10356032	RGB	RGB	?	RGB	U	RGB(S)
10357764	RC	RC	RC	RC	RC	RC(S)
10358632	RC	RC	RC	RC	RC	RC(S)
10359816	RC	RC	RC	RC	RC	RC(S)
10359999	RC	RC	RC	RC	RC	RC(S)
10360984	RGB	U	RC	RGB	RGB	RC(S)
10361268	2CL	RC	RC	2CL	2CL	RC(S)
10362043	RC	RC	RC	RC	RC	RC(S)
10363172	RC	RC	RC	RC	RC	RC(S)
10383488	RGB	RGB	RGB	RGB	RGB	UpperRGB
10383668	RC/2CL	RC	RC	RC	2CL	RC(S)
10384255	RC	RC	RC	RC	RC	RC(S)
10386904	RGB	RGB	RGB	RGB	RGB	RGB(S)
10387370	RGB	RGB	RGB	RGB	RGB	RGB(S)
10387495	U	RGB	RC	2CL	RGB	RGB(S)
10387935	RC	RC	RC	RC	RC	RC(S)
10388249	RGB	RGB	RGB	RGB	RGB	RGB(S)
10389037	RC	RC	RC	RC	RC	RC(S)
10389393	RGB	RGB	RGB	RGB	RGB	RGB(S)
10394570	RC	RC	RC	RC	RC	RC(S)
10394814	U	?	?	U	U	RGB(S)
10394950	RGB	RGB	RGB	RGB	RGB	RGB(S)
10395327	RC	RC	RC	RC	RC	RC(S)
10395400	RC	RC	RC	RC	RC	RC(S)
10395638	RC/U	U	RC	RC	U	RC(S)
10401843	RGB	RGB	RGB	RGB	RGB	RGB(S)
10402207	RGB	RGB	RGB	RGB	RGB	RGB(S)
10402819	RC/2CL	RC	RC	2CL	RC	RC(S)
10403036	RGB	RGB	RGB	RGB	RGB	UpperRGB
10403323	U	RC	RC	RGB	RGB	RC(S)
10404656	RGB	RGB	RGB	RGB	RGB	RGB(S)
10405285	RGB	RGB	RGB	RGB	RGB	RGB(S)
10405377	2CL	RC	RC	2CL	2CL	RC(S)
10405445	U	check	RC	RC	RGB	RC(S)
10415545	RGB/AGB	RGB	RGB	AGB	RGB	RC(S)
10415654	RC	RC	RC	RC	RC	RC(S)
10416550	RGB	RGB	RGB	RGB	RGB	RGB(S)
10417364	RGB	U	RGB	RGB	RGB	RGB(S)
10417559	RC	RC	RC	RC	RC	RC(S)
10417623	RGB/AGB	check	RC	AGB	RGB	RC(S)
10418503	RGB	U	RGB	RGB	RGB	UpperRGB
10420202	RGB	RGB	RC	RGB	RGB	RGB(S)
10420335	RGB	RGB	RGB	RGB	RGB	RGB(S)
10420502	RC	RC	RC	RC	RC	RC(S)
10420629	RGB	RGB	RC	RGB	RGB	RGB(S)
10420662	RC	RC	RC	RC	RC	RC(S)
10420822	2CL	RC	RC	2CL	2CL	RC(S)
10422013	RC	RC	RC	RC	RC	RC(S)
10422589	RC/2CL	RC	RC	2CL	RC	RC(S)
10423340	RGB	RGB	?	RGB	U	RGB(S)
10423375	RGB	RGB	RGB	RGB	RGB	RGB(S)
10426854	RC	RC	RC	RC	RC	RC(S)
10427193	RGB	RGB	RGB	RGB	RGB	RGB(S)
10427256	RGB	RGB	RGB	RGB	RGB	RGB(S)
10428163	RGB	RGB	RGB	RGB	RGB	RGB(S)
10448025	RGB	RGB	RC	RGB	RGB	RGB(S)
10449846	RGB	RGB	RGB	RGB	RGB	RGB(S)
10450939	RC	RC	RC	RC	RC	RC(S)
10451213	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
10451228	RGB	RGB	RGB	RGB	RGB	RGB(S)
10453652	RGB	RGB	RGB	RGB	U	RGB(S)
10459696	RGB	RGB	RC	RGB	RGB	RGB(S)
10459794	RGB	RGB	RGB	RGB	U	RGB(S)
10459809	U	RGB	RGB	RC	U	RGB(S)
10460243	RC	RC	RC	RC	RC	RC(S)
10460324	RC	RC	RC	RGB	RC	RC(S)
10461323	U	U	RC	RGB	U	RGB(S)
10461347	RC/U	U	RC	RC	U	RC(S)
10461757	RC	RC	RC	RC	RC	RC(S)
10463137	RC	RC	RC	RC	RC	RC(S)
10464837	RC	RC	RC	RC	RC	RC(S)
10467510	RC	RC	RC	RC	RC	RGB(S)
10467570	RC	RC	RC	RC	RC	RC(S)
10468528	RC	RC	RC	RGB	RC	RC(S)
10469976	RC/2CL	RC	RC	RC	2CL	RC(S)
10471148	2CL/U	U	RC	2CL	U	RC(S)
10471628	RGB	RGB	RGB	RGB	RGB	RGB(S)
10471780	RGB	RGB	RGB	RGB	RGB	UpperRGB
10472318	RGB	RGB	RGB	RGB	RGB	RGB(S)
10472713	U	RGB	RGB	RGB	U	RGB(S)
10473363	RGB	RGB	RGB	RGB	RGB	RGB(S)
10473692	RGB	RGB	RGB	RGB	RGB	RGB(S)
10474071	2CL	RC	RC	2CL	2CL	RC(S)
10480806	RGB	U	RGB	RGB	RGB	RGB(S)
10482001	2CL	RC	RC	2CL	2CL	RC(S)
10482521	RC	RC	RGB	RC	U	RC(S)
10482713	RC	RC	RC	RC	RC	RC(S)
10482750	RC	RC	RC	RC	RC	RC(S)
10483180	RC	RC	RC	RC	RC	RC(S)
10483504	RGB	U	RGB	RGB	RGB	RGB(S)
10484140	RC	RC	RC	RC	RC	RC(S)
10485557	RGB	RGB	RGB	RGB	RGB	RGB(S)
10485765	RGB	RGB	RC	RGB	RGB	RGB(S)
10485923	RC	check	RC	RC	RC	RC(S)
10488066	U	RC	RC	U	U	RC(S)
10488463	RC	RC	RC	RC	RC	RC(S)
10489017	RC	RC	RC	RC	RC	RC(S)
10489073	RC	RC	RC	RC	RC	RC(S)
10489108	RC	RC	RC	RC	U	RC(S)
10489340	RC	RC	RC	RC	RC	RC(S)
10489417	RC	RC	RC	RGB	RC	RC(S)
10489877	RC	RC	RC	RGB	RC	RC(S)
10489909	U	RC	RGB	RC	RGB	RC(S)
10492224	RGB	RGB	RGB	RGB	U	RGB(S)
10492468	RC	RC	RC	RC	RC	RC(S)
10492800	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
10513837	RGB	RGB	RGB	RGB	RGB	RGB(S)
10514458	RGB	RGB	RGB	RGB	RGB	UpperRGB
10515651	RGB	RGB	RGB	RGB	RGB	RGB(S)
10515966	RC	RC	RC	RC	RC	RC(S)
10517437	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
10518222	U	U	RC	U	U	RC(S)
10522084	RC	RC	RC	RC	RC	RC(S)
10522111	RC	RC	RC	RC	RC	RC(S)
10524715	RGB	RGB	RGB	RGB	RGB	RGB(S)
10525282	RC	RC	RC	RC	RC	RC(S)
10525475	RC	RC	RGB	RC	RC	RGB(S)
10525595	RGB	RGB	RGB	RGB	RGB	RGB(S)
10525946	RGB	RGB	RGB	RGB	RGB	RGB(S)
10527661	U	RC	RC	U	U	RC(S)
10527754	RGB	RGB	RGB	RGB	RGB	RGB(S)
10527889	RC	RC	RC	RC	RC	RC(S)
10528911	RC	RC	RC	RC	RC	RC(S)
10529006	RGB	RGB	RGB	RGB	RGB	RGB(S)
10529640	RC	RC	RC	RC	RC	RC(S)
10532670	RGB	RGB	RGB	RGB	RGB	RGB(S)
10532751	RC/2CL	RC	RC	2CL	U	RC(S)
10533369	RC	RC	RC	RC	RC	RC(S)
10534826	RGB	RGB	RGB	RGB	RGB	RGB(S)
10534891	RC/2CL	RC	RC	2CL	RC	RC(S)
10537376	RC	RC	RC	RC	RC	RC(S)
10537820	RGB	RGB	RGB	RGB	RGB	RGB(S)
10538371	RGB	RGB	RGB	RGB	U	UpperRGB
10544592	RC	RC	RC	RC	RC	RC(S)
10545081	RC	RC	RC	RC	RGB	RC(S)
10545089	RGB	RGB	RC	RGB	RGB	RGB(S)
10545152	RC	RC	RC	RC	RC	RC(S)
10545904	RC	RC	RC	RC	RGB	RC(S)
10546497	RGB	RGB	RGB	RGB	RGB	RGB(S)
10546977	RGB	RGB	RGB	RGB	U	RGB(S)
10547370	RGB	RGB	RGB	RGB	U	RGB(S)
10547575	RGB	RGB	RGB	RGB	RGB	RGB(S)
10547905	RGB	RGB	RC	RGB	RGB	RC(S)
10548201	RGB	RGB	RGB	RGB	RGB	RGB(S)
10548319	RGB	RGB	RGB	RGB	U	RGB(S)
10548741	RGB	RGB	RC	RGB	RGB	RGB(S)
10549650	RC	RC	RC	RC	RC	RC(S)
10549732	RGB	RGB	RGB	RGB	RGB	RGB(S)
10550170	RGB	RGB	RC	RGB	RGB	RGB(S)
10550359	RC	RC	RC	RC	RC	RC(S)
10550429	RGB	RGB	RGB	RGB	RGB	RGB(S)
10551313	RC	RC	RC	RC	RC	RC(S)
10552202	RGB	RGB	RGB	RGB	U	RGB(S)
10552527	RGB	RGB	RGB	RGB	U	RGB(S)
10552614	RC	RC	RC	RC	RC	RC(S)
10552929	RGB	RGB	RGB	RGB	U	RGB(S)
10553525	RGB	U	RGB	RGB	RGB	RGB(S)
10553844	RGB	U	RGB	RGB	RGB	RGB(S)
10554179	RC	RC	RC	U	RC	RC(S)
10555025	RGB	RGB	RGB	RGB	U	RGB(S)
10581491	RGB	RGB	RGB	RGB	U	RGB(S)
10582841	RC	RC	RC	U	RC	RC(S)
10586902	RGB	RGB	RGB	RGB	RGB	RGB(S)
10587122	RC	RC	RC	RC	RC	RC(S)
10587702	RGB	RGB	RGB	RGB	U	RGB(S)
10590683	RC	RC	RC	RC	RC	RC(S)
10591093	RGB	RGB	RGB	RGB	RGB	RGB(S)
10592249	RC	RC	RC	RC	RC	RC(S)
10592335	RGB	RGB	RC	RGB	U	RGB(S)
10592802	RC	RC	RC	RC	RC	RC(S)
10592924	RGB	RGB	RGB	RGB	RGB	RGB(S)
10593078	RGB	RGB	RGB	RGB	RGB	RGB(S)
10593088	RGB	U	RGB	RGB	RGB	RGB(S)
10597648	RGB	RGB	RGB	RGB	U	RGB(S)
10598558	RC	RC	RC	RC	RC	RC(S)
10599101	RGB	RGB	RGB	RGB	RGB	RGB(S)
10599712	RC	RC	RC	RC	RC	RC(S)
10600926	RC	RC	RC	RC	RC	RC(S)
10602015	RGB	RGB	RC	RGB	RGB	RGB(S)
10602372	RGB	RGB	RGB	RGB	RGB	RGB(S)
10602374	RC	RC	RC	RC	RC	RC(S)
10602976	RC	RC	RC	RC	RC	RC(S)
10603170	RC	RC	RC	RC	RC	RC(S)
10603438	RC	RC	RC	RC	RC	RC(S)
10603958	RC	U	RGB	RC	RC	RGB(S)
10604054	RGB	RGB	RGB	RGB	RGB	RGB(S)
10604255	RC	RC	RC	RC	RC	RC(S)
10604435	RGB	RGB	RGB	RGB	RGB	RGB(S)
10604460	RC	RC	RC	RC	RC	RC(S)
10609343	RC	RC	RC	RC	RC	RC(S)
10610250	RGB	RGB	RGB	RGB	RGB	RGB(S)
10610275	RGB	RGB	RGB	RGB	RGB	RGB(S)
10610707	RC	RC	RC	RC	RC	RC(S)
10611084	RC	check	RC	RC	RC	RC(S)
10611263	RGB	RGB	RGB	RGB	RGB	RGB(S)
10613106	RC	RC	RC	RC	RC	RC(S)
10613112	RC	RC	RC	RC	RC	RC(S)
10614000	RC	RC	RC	RC	RC	RC(S)
10614003	RGB	RGB	RC	RGB	RGB	RGB(S)
10614602	RGB	RGB	RGB	RGB	RGB	RGB(S)
10614707	RC	RC	RC	U	RC	RC(S)
10615356	RC	RC	RC	RC	RC	RC(S)
10616364	RGB	RGB	RGB	RGB	RGB	RGB(S)
10617209	RC/2CL	RC	RC	RC	2CL	RC(S)
10618005	RC	RC	RC	RC	RC	RC(S)
10618251	RC/2CL	check	RC	2CL	RC	RC(S)
10620267	U	U	RC	U	RC	RC(S)
10645209	RGB	RGB	RGB	RGB	RGB	RC(S)
10647684	U	U	RGB	U	RC	RC(S)
10649021	RGB	RGB	RGB	U	RGB	notDone
10649096	RC	RC	RC	RC	RC	RC(S)
10651398	U	RGB	RC	RC	U	RC(S)
10651578	RC	RC	RC	RC	RC	RC(S)
10652469	RGB	RGB	RGB	RGB	RGB	RGB(S)
10653141	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
10653194	RC	RC	RC	RC	RC	RC(S)
10653200	RC	RC	RC	RC	RC	RC(S)
10653383	RC	RC	RC	RC	RC	RC(S)
10656124	RGB	RGB	RGB	RGB	RGB	UpperRGB
10656197	RGB	RGB	RGB	RGB	RGB	UpperRGB
10656842	RGB	RGB	RGB	RGB	RGB	RGB(S)
10657633	RGB	RGB	RGB	RGB	RGB	RGB(S)
10657932	RC	RC	RC	RC	RC	RC(S)
10658326	RGB	RGB	RGB	RGB	RGB	RGB(S)
10658641	RGB	RGB	RGB	RGB	RGB	RGB(S)
10658726	RGB	RGB	RGB	RGB	RGB	RGB(S)
10659100	RC	RC	RC	RC	RGB	RC(S)
10659842	RGB	RGB	RGB	RGB	RGB	RGB(S)
10662595	RGB	RGB	RGB	RGB	RGB	RGB(S)
10662618	RC	RC	RC	RC	RC	RC(S)
10663785	RGB	RGB	RC	RGB	RGB	RGB(S)
10664514	RC	RC	RC	RC	RC	RC(S)
10666932	RC	RC	RC	RC	RC	RC(S)
10667309	U	check	RGB	RC	RGB	RC(S)
10667886	U	RGB	RC	U	RC	RC(S)
10667966	RC	RC	RC	RC	RC	RC(S)
10668065	RGB	RGB	RGB	RGB	RGB	RGB(S)
10668443	RGB	RGB	RGB	RGB	RGB	RGB(S)
10669123	RC	RC	RC	RC	RC	RC(S)
10669234	RGB	RGB	RGB	RGB	RGB	RGB(S)
10669590	RGB	RGB	RGB	RGB	RGB	RGB(S)
10669876	RGB	RGB	RGB	RGB	RGB	UpperRGB
10670445	RGB	RGB	RGB	RGB	U	RGB(S)
10675052	RGB	RGB	RC	RGB	RGB	RGB(S)
10675230	RC	RC	RC	RC	RC	RC(S)
10677809	2CL	RC	RC	2CL	2CL	RC(S)
10678016	RGB	RGB	RGB	RGB	U	RGB(S)
10678491	RGB/AGB	RGB	RGB	AGB	RGB	RGB(S)
10678590	RGB	RGB	RGB	RGB	RGB	RGB(S)
10678779	RC	RC	RC	RC	U	RC(S)
10679090	RC	RC	RC	RC	RC	RC(S)
10679246	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
10679466	RGB	RGB	RGB	RGB	U	RGB(S)
10683016	RC	RC	RC	RC	RC	RC(S)
10683330	RC	RC	RC	RC	RC	RC(S)
10683647	RC	RC	RC	RC	RC	RC(S)
10684584	RC	RC	RC	RC	RC	RC(S)
10684837	2CL	RC	RC	2CL	2CL	RC(S)
10685015	RGB	RGB	RGB	RGB	RGB	RGB(S)
10685283	RC	RC	RC	RC	RC	RC(S)
10709704	RC	RC	RC	RC	RC	RC(S)
10709799	RGB	RGB	RGB	RGB	U	RGB(S)
10711145	RC	RC	RC	RC	RC	RC(S)
10711154	RGB	RGB	RC	RGB	U	RGB(S)
10717091	RGB	RGB	RGB	RGB	RGB	UpperRGB
10717638	U	RGB	RGB	RC	U	RGB(S)
10718491	RGB	RGB	RGB	RGB	RGB	RGB(S)
10718832	RGB/AGB	RGB	RC	AGB	RGB	RGB(S)
10718902	RC	RC	RC	RC	RC	RC(S)
10721900	RC	RC	RC	RC	RC	RC(S)
10722067	RGB	RGB	RGB	RGB	RGB	RGB(S)
10722175	RGB	RGB	RGB	RGB	RGB	RGB(S)
10722954	RGB	RGB	RGB	RGB	RGB	RGB(S)
10723388	RC	RC	RC	RC	RC	RC(S)
10724027	RC	RC	RC	RC	RC	RC(S)
10724041	RC	RC	RC	RC	RC	RC(S)
10724193	RC/2CL	RC	RC	2CL	U	RC(S)
10724620	RC/2CL	RC	RC	RC	2CL	RC(S)
10724735	RC/2CL	RC	RC	2CL	RGB	RC(S)
10727178	RGB	RGB	RGB	RGB	RGB	RGB(S)
10727457	RGB	RGB	RGB	RGB	RGB	RGB(S)
10727789	RGB	RGB	RGB	RGB	RGB	RGB(S)
10728179	RC	RC	RC	RC	RC	RC(S)
10730228	RGB	RGB	RC	RGB	RGB	RGB(S)
10732050	RGB	RGB	RC	RGB	RGB	RGB(S)
10732526	RGB	RGB	RC	RGB	RGB	RGB(S)
10733042	RC	RC	RGB	RC	RC	RGB(S)
10733897	RGB	RGB	RGB	RGB	RGB	RGB(S)
10734179	RC	RC	RC	RC	RC	RC(S)
10734241	RC	RC	RC	RC	RC	RC(S)
10735027	RC	RC	RC	RC	RC	RC(S)
10735077	RC	RC	RC	RC	RC	RC(S)
10735519	U	RC	RC	U	RGB	RC(S)
10735926	RC	RC	RC	RC	RC	RC(S)
10736390	U	RC	RC	U	U	RC(S)
10742112	RGB	RGB	RGB	RGB	RGB	RGB(S)
10742794	RC	RC	RC	RC	RC	RC(S)
10743092	RGB	RGB	RGB	RGB	RGB	UpperRGB
10743195	RGB	RGB	RC	RGB	RGB	RGB(S)
10743331	RGB	RGB	RGB	RGB	RGB	RGB(S)
10743515	RGB	RGB	RC	RGB	U	RGB(S)
10743686	RGB	RGB	RGB	RGB	RGB	UpperRGB
10743887	RC	RC	RC	RC	RC	RC(S)
10744641	RGB	RGB	RC	RGB	U	RGB(S)
10745554	2CL	RC	RC	2CL	2CL	RC(S)
10745616	RGB	RGB	RGB	RGB	U	RGB(S)
10747862	RGB	RGB	RGB	RGB	U	RGB(S)
10748902	RGB	RGB	RGB	RGB	RGB	UpperRGB
10749235	RC	RC	RC	RC	RC	RC(S)
10749954	RC	RC	RC	RC	RC	RC(S)
10750658	RC	RC	RC	RC	RC	RC(S)
10750730	RC	RC	RC	RC	RC	RC(S)
10751237	RGB	RGB	RGB	RGB	RGB	RGB(S)
10752337	2CL	RC	RC	2CL	2CL	RC(S)
10752913	RGB	RGB	RGB	RGB	U	RGB(S)
10752915	RGB	RGB	RGB	RGB	RGB	RGB(S)
10753840	RGB	RGB	RGB	RGB	RGB	RGB(S)
10753962	2CL	RC	RC	2CL	2CL	RC(S)
10754090	RGB	RGB	RGB	RGB	RGB	RGB(S)
10777816	RGB	RGB	RGB	RGB	RGB	RGB(S)
10778969	RC	RC	RC	RC	RC	RC(S)
10779177	RGB	RGB	RGB	RGB	U	RGB(S)
10779537	RGB	RGB	RGB	RGB	RGB	RGB(S)
10783198	RC	check	RC	RC	RC	RGB(S)
10784996	RGB	RGB	RGB	RGB	RGB	RGB(S)
10785390	RGB	RGB	RGB	RGB	RGB	UpperRGB
10788540	RC	RC	RC	RC	RC	RC(S)
10789202	RGB	RGB	RGB	RGB	U	RGB(S)
10790301	RGB	RGB	RGB	RGB	U	RGB(S)
10792801	RGB	RGB	RGB	RGB	U	RGB(S)
10792949	RC	RC	RC	RC	RC	RC(S)
10793771	RGB	RGB	RC	RGB	U	RGB(S)
10793872	RGB	RGB	RGB	RGB	RGB	RGB(S)
10793890	U	RGB	RC	2CL	U	RC(S)
10794838	RC	RC	RC	RC	RC	notDone
10796378	RGB	RGB	RGB	RGB	U	RGB(S)
10796857	RGB	RGB	RGB	2CL	RGB	RGB(S)
10798647	RGB	check	RGB	RGB	RGB	RGB(S)
10799530	RC	RC	RC	RC	RC	RC(S)
10800303	RGB	RGB	RGB	RGB	RGB	RGB(S)
10801063	RGB	RGB	RGB	RGB	RGB	RGB(S)
10802837	RC/2CL	RC	RC	2CL	RGB	RC(S)
10808345	RC	U	RC	RC	RC	RC(S)
10808557	RGB	RGB	RGB	RGB	U	RGB(S)
10809277	RC	RC	RC	RC	U	RC(S)
10809457	RC	RC	RC	RC	RC	RC(S)
10810211	RGB	RGB	RC	RGB	U	RC(S)
10812837	U	RC	RC	RGB	RGB	RC(S)
10813238	RGB	RGB	RGB	RGB	U	RGB(S)
10813811	RGB	RGB	RC	RGB	U	RGB(S)
10813862	RC	check	RC	RC	RC	RC(S)
10814091	RC	RC	RC	RC	RC	RC(S)
10815014	RC	RC	RC	RC	U	RC(S)
10815461	RGB	RGB	RGB	RGB	RGB	RGB(S)
10815462	RC	RC	RC	RC	RC	RC(S)
10816214	RC	RC	RC	RC	RC	RC(S)
10816301	RGB	RGB	RGB	RGB	RGB	RGB(S)
10816748	RGB	RGB	RGB	RGB	U	RGB(S)
10817319	RC	RC	RC	RC	RC	RC(S)
10817647	RGB	RGB	RC	RGB	RGB	RGB(S)
10817660	RC/2CL	RC	RC	RC	2CL	RC(S)
10842958	RC	RC	RC	RC	RC	RC(S)
10847321	RGB	RGB	RGB	RGB	RGB	RGB(S)
10848618	RC	RC	RC	RC	RC	RC(S)
10849541	RGB	RGB	RGB	RGB	RGB	RGB(S)
10850440	RGB	RGB	RC	RGB	U	RGB(S)
10850763	U	?	?	U	U	RGB(S)
10853817	RGB	RGB	RGB	RGB	RGB	RGB(S)
10855512	RGB	RGB	RGB	RGB	RGB	RGB(S)
10857579	RGB	RGB	RGB	RGB	U	RGB(S)
10857623	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
10857953	RC	RC	RC	RC	RC	RC(S)
10858331	RC	RC	RC	RC	RC	RC(S)
10858520	RGB	RGB	RGB	RGB	U	RGB(S)
10858675	RGB	RGB	RGB	RGB	RGB	RGB(S)
10859687	RC	RC	RC	RC	RC	RC(S)
10859779	RGB	RGB	RC	RGB	RGB	RGB(S)
10859941	RC	RC	RC	RC	RC	RC(S)
10860017	RGB	RGB	RGB	RGB	RGB	UpperRGB
10860146	RC	RC	RC	RC	RC	RC(S)
10861311	RGB	RGB	RC	RGB	RGB	RGB(S)
10863535	RGB	RGB	RGB	RGB	RGB	UpperRGB
10863834	RGB	RGB	RGB	RGB	RGB	RGB(S)
10864433	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
10864656	U	RGB	RGB	RGB	U	RGB(S)
10864711	RGB	RGB	RGB	RGB	RGB	RGB(S)
10864755	U	RGB	RC	RC	U	RC(S)
10865371	RGB	RGB	RGB	RGB	RGB	UpperRGB
10866415	RGB	RGB	RGB	RGB	RGB	RGB(S)
10866694	RC	RC	RC	RC	RC	RC(S)
10873280	RGB	RGB	RGB	RGB	RGB	RGB(S)
10873444	U	U	RC	2CL	RGB	RC(S)
10873579	RC	RC	RC	RC	RC	RC(S)
10874337	RC	RC	RC	RC	RC	RC(S)
10876039	RC	RC	RC	RC	RC	RC(S)
10876156	RC	RC	RC	RC	RC	RC(S)
10877915	RGB/AGB	RGB	RGB	AGB	RGB	RGB(S)
10878084	RGB	RGB	RGB	RGB	RGB	UpperRGB
10878816	U	U	RC	RC	RGB	RC(S)
10879372	RC	RC	RC	RC	RC	RC(S)
10879440	RC	RC	RC	RC	RC	RC(S)
10879742	RGB	RGB	RGB	RGB	U	RGB(S)
10879853	RC	RC	RC	RC	RC	RC(S)
10880958	RC	RC	RC	RC	RC	RC(S)
10881149	RGB	RGB	RGB	RGB	U	RGB(S)
10881317	RGB	RGB	RC	RGB	RGB	RGB(S)
10881810	RGB	RGB	RGB	RGB	RGB	RGB(S)
10902738	RC	RC	RC	RC	U	RC(S)
10902770	U	U	RGB	RC	RGB	RC(S)
10903016	RGB	RGB	RGB	RGB	U	RGB(S)
10903247	RGB	RGB	RGB	RGB	U	RGB(S)
10903291	RC	RC	RC	RC	RC	RC(S)
10903874	RGB	RGB	RGB	RGB	RGB	RGB(S)
10904520	RGB	RGB	RC	RGB	RGB	RGB(S)
10905139	RGB	RGB	RGB	RGB	U	RC(S)
10907196	RC	RC	RC	RC	RC	RC(S)
10907410	RGB	RGB	?	RGB	RGB	RGB(S)
10908442	RC	RC	RC	RC	RC	RC(S)
10909967	RC/U	U	RC	RC	U	RC(S)
10910197	RGB	RGB	RGB	RGB	RGB	RGB(S)
10910523	RGB	RGB	RGB	RGB	U	RGB(S)
10910541	RC	RC	RC	RC	RC	RC(S)
10910674	RGB	RGB	RGB	RGB	U	RGB(S)
10910802	RC	RC	RC	RC	RGB	RC(S)
10910839	RC	check	RC	RC	RC	RGB(S)
10916563	RGB	RGB	RGB	RGB	RGB	RGB(S)
10918731	RC	RC	RC	RC	RC	RC(S)
10920681	RGB	RGB	RGB	RGB	RGB	UpperRGB
10921258	RGB	RGB	RGB	RGB	RGB	RGB(S)
10921270	RGB	RGB	RGB	RGB	RGB	UpperRGB
10922092	U	RGB	RGB	RC	U	RGB(S)
10922167	RGB/U	U	RGB	RGB	U	RGB(S)
10922608	RGB	RGB	RGB	RGB	RGB	RGB(S)
10922821	RC	RC	RC	RC	RC	RC(S)
10922840	RGB	RGB	RGB	RGB	RGB	RGB(S)
10924652	RGB	RGB	RGB	RGB	RGB	RGB(S)
10931578	RGB	RGB	RGB	RGB	RGB	RGB(S)
10931902	RC	RC	RC	RC	U	RC(S)
10932270	RGB	RGB	RGB	RGB	RGB	RGB(S)
10932336	RGB	RGB	RC	RGB	RGB	RGB(S)
10932891	RC	RC	RC	RC	RC	RC(S)
10933244	U	RC	RC	RGB	U	RC(S)
10933384	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
10933748	U	U	RGB	RC	U	RC(S)
10933775	RGB	RGB	RGB	RGB	RGB	UpperRGB
10934588	RC	RC	RC	RC	RC	RC(S)
10934758	RC	RC	RC	RC	RC	RC(S)
10934929	RC	RC	RC	RC	RC	RC(S)
10935377	RGB	RGB	RGB	RGB	RGB	RGB(S)
10935753	RC	RC	RC	RC	RC	RC(S)
10935853	2CL	RC	RC	RGB	2CL	RGB(S)
10936814	RC	RC	RC	RC	RC	RC(S)
10936833	RC	RC	RC	RC	RC	RC(S)
10936984	RGB	RGB	RGB	RGB	RGB	RGB(S)
10937322	RC	RC	RC	RC	RC	RC(S)
10937597	RC	RC	RC	RC	RC	RC(S)
10937672	U	RGB	RC	RC	RGB	RC(S)
10937722	RGB	RGB	RGB	RGB	U	RGB(S)
10937936	RC	RC	RC	RC	RC	RC(S)
10937954	RC/U	U	RC	RC	U	RC(S)
10938167	RC	RC	RC	RC	RC	RC(S)
10960400	RGB	RGB	RGB	RGB	RGB	RGB(S)
10960798	RGB	RGB	RGB	RGB	RGB	RGB(S)
10961390	U	RC	RC	RGB	U	RC(S)
10962775	RC	RC	RC	RC	RC	RC(S)
10964584	RC	RC	RGB	RC	RC	RC(S)
10965536	RGB	RGB	RGB	RGB	U	RGB(S)
10966634	RGB	RGB	RGB	RGB	RGB	RGB(S)
10966950	RC	RC	RC	RC	RC	RC(S)
10971893	RC	RC	RC	RC	RC	RC(S)
10972288	RGB	RGB	RGB	RGB	RGB	RGB(S)
10972858	RGB	RGB	RGB	RGB	U	RGB(S)
10973397	RGB	check	RGB	RGB	RGB	RGB(S)
10973854	RGB	RGB	RGB	RGB	U	RGB(S)
10974202	RC	RC	RC	RC	RC	RC(S)
10974984	RC	RC	RC	RC	RC	RC(S)
10975126	RC	RC	RC	RC	RC	RC(S)
10977040	RC/2CL	RC	RC	2CL	RC	RC(S)
10977146	RGB	RGB	RGB	RGB	RGB	RGB(S)
10977629	RC	RC	RC	RC	RC	RC(S)
10977979	RGB	RGB	RGB	RGB	RGB	RGB(S)
10978085	RC	RC	RC	RC	RGB	RC(S)
10978509	RC	RC	RC	RC	RC	RGB(S)
10978581	RGB	RGB	RGB	RGB	RGB	RGB(S)
10978646	U	U	RC	2CL	RGB	RC(S)
10978699	RGB	RGB	RGB	RGB	RGB	RGB(S)
10978857	RC	RC	RC	RC	RC	RC(S)
10979181	RGB/AGB	U	RC	AGB	RGB	UpperRGB
10979258	RGB	RGB	RGB	RGB	U	RGB(S)
10979742	RGB	RGB	RC	RGB	RGB	RGB(S)
10983401	2CL	RC	RC	2CL	2CL	RC(S)
10988708	RC	RC	RC	RC	RC	RC(S)
10988898	RC	RC	RC	RC	RC	RC(S)
10989210	U	RGB	RC	RC	U	RC(S)
10989954	RGB	RGB	RC	RGB	RGB	RGB(S)
10989961	RGB	RGB	RGB	RGB	RGB	RGB(S)
10990113	RGB	RGB	RGB	RGB	U	RGB(S)
10990243	RC	RC	RC	RC	RC	RC(S)
10990704	RC	RC	RC	RC	RC	RC(S)
10991271	2CL	RC	RC	2CL	2CL	RC(S)
10991398	RC	RC	RC	RC	RC	RC(S)
10991673	RGB	RGB	RGB	RGB	U	RGB(S)
10991798	RGB	RGB	RC	RGB	RGB	RGB(S)
10992126	RGB	RGB	RGB	RGB	RGB	UpperRGB
10992345	RGB	RGB	RGB	RGB	RGB	RGB(S)
10992390	RGB	RGB	RGB	RGB	RGB	UpperRGB
10992711	RGB	RGB	RGB	RGB	U	RGB(S)
11013471	RGB	RGB	RGB	RGB	RGB	RGB(S)
11014721	RGB	RGB	RGB	RGB	RGB	RGB(S)
11015261	RC/2CL	RC	RC	2CL	RGB	RC(S)
11015392	RGB	RGB	RGB	RGB	U	RGB(S)
11017831	RGB	RGB	RGB	RGB	U	RGB(S)
11018481	RGB	check	RGB	RGB	RGB	UpperRGB
11018710	RGB	RGB	RGB	RGB	RGB	RGB(S)
11018922	RC	RC	RC	RC	RC	RC(S)
11019452	RGB	RGB	RGB	RGB	RGB	RGB(S)
11019954	RC	RC	RC	RC	RC	RC(S)
11020211	RGB	RGB	RGB	RGB	RGB	RGB(S)
11020885	RC	RC	?	RC	U	RC(S)
11026184	RC/2CL	RC	RC	RC	2CL	RC(S)
11026472	RGB	U	RC	RGB	RGB	RGB(S)
11026973	RC	RC	RC	RC	RGB	RC(S)
11027005	RC/2CL	RC	RC	2CL	RC	RC(S)
11027337	RGB	RGB	RGB	RGB	U	RGB(S)
11028372	RGB	RGB	RGB	RGB	RGB	RGB(S)
11028575	RC	RC	RC	RC	RC	RC(S)
11028826	RGB	RGB	RGB	RGB	RGB	notDone
11029151	RC	RC	RC	RC	RC	RC(S)
11029396	RC	RC	RC	RC	RC	RC(S)
11029423	RGB	RGB	RGB	RGB	RGB	RGB(S)
11029591	RC	RC	RC	RC	RC	RGB(S)
11030524	RGB	RGB	RGB	RGB	RGB	RGB(S)
11031040	RC/U	U	RC	RC	U	RC(S)
11031856	RC	RC	RC	RC	RC	RC(S)
11032660	RGB	RC	RGB	RGB	RGB	RC(S)
11033153	RGB	RGB	RC	RGB	RGB	RGB(S)
11033302	RC	RC	RC	RC	RC	RC(S)
11033569	RGB	RGB	RGB	RGB	RGB	RGB(S)
11033882	RGB	RGB	RGB	RGB	RGB	RGB(S)
11036477	RGB	RGB	RC	RGB	RGB	RGB(S)
11037219	U	RGB	RC	2CL	U	RGB(S)
11037290	RC	RC	RC	RC	U	RC(S)
11037923	RC	RC	RC	RC	RGB	RC(S)
11038023	U	RC	RGB	U	U	RC(S)
11038809	U	RGB	RGB	RGB	U	RGB(S)
11042262	RC	RC	RC	RC	RC	RC(S)
11042388	RGB	RGB	RGB	RGB	RGB	UpperRGB
11042658	RGB	RGB	RGB	RGB	U	RGB(S)
11043208	RGB	RGB	RGB	RGB	RGB	RGB(S)
11043690	RC	RC	?	U	RC	RC(S)
11043770	U	RGB	RGB	RGB	U	RGB(S)
11043806	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
11043820	RGB	RGB	RGB	RGB	RGB	RGB(S)
11043872	RC	RC	RC	U	RC	RC(S)
11043882	RC	RC	RC	RC	RC	RC(S)
11044315	2CL	RC	RC	2CL	2CL	RC(S)
11044668	RGB	RGB	RGB	RGB	RGB	RGB(S)
11045572	RGB	RGB	RC	RGB	RGB	RGB(S)
11045769	RGB	RGB	RGB	RGB	RGB	RGB(S)
11046644	RC	RC	RC	RC	RC	RC(S)
11046830	RGB	RGB	RGB	RGB	RGB	RGB(S)
11046878	RC	RC	RC	RC	RC	RC(S)
11068380	RGB	RGB	RGB	RGB	RGB	RGB(S)
11072164	U	RGB	RC	U	RC	RC(S)
11072470	RC	RC	RC	RC	RC	RC(S)
11072852	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
11073377	RGB	U	RGB	RGB	RGB	RGB(S)
11073623	RC/U	U	RC	RC	U	RC(S)
11074543	RGB	RGB	RGB	RGB	RGB	RGB(S)
11075808	RGB	RGB	RC	RGB	U	RGB(S)
11075908	RC	RC	RC	RC	RC	RC(S)
11076239	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
11080639	RGB	RGB	RGB	RGB	RGB	RGB(S)
11080937	U	RC	RC	AGB	RGB	RC(S)
11081517	RC	RC	RC	RC	RC	RC(S)
11081810	RC	RC	RC	RGB	RC	RC(S)
11081838	RC	RC	RC	RC	RC	RC(S)
11083319	RC/U	U	RC	RC	U	RC(S)
11083613	RGB	RGB	RGB	RGB	RGB	RGB(S)
11083701	RC	RC	RC	RC	RC	RC(S)
11084022	RGB	RGB	RGB	RGB	U	RGB(S)
11084086	RC	RC	RC	RC	RC	RC(S)
11084620	RC	RC	RC	RC	RGB	RC(S)
11085766	RGB	RGB	RGB	RGB	RGB	RGB(S)
11085809	RC	RC	RC	RC	U	RC(S)
11086673	RGB	RGB	RC	RGB	RGB	RGB(S)
11086949	RGB	RGB	RGB	RGB	RGB	RGB(S)
11087103	RGB	RGB	RGB	RGB	RGB	RGB(S)
11087371	RGB	RGB	RGB	RGB	RGB	RGB(S)
11087963	RC	RC	RC	RC	RC	RC(S)
11090395	RC	RC	RC	RC	RC	RC(S)
11090673	RC	RC	RC	U	RC	RC(S)
11090674	RGB	RGB	RGB	RGB	RGB	RGB(S)
11091260	RGB	RGB	RGB	RGB	RGB	RGB(S)
11091445	RGB	RGB	RGB	RGB	RGB	RGB(S)
11097136	2CL	RC	RC	2CL	2CL	RC(S)
11097853	RGB	RGB	RC	RGB	U	RGB(S)
11098753	RGB	RGB	RGB	RGB	U	RGB(S)
11098995	RC	RC	RC	RC	RC	RC(S)
11099144	RGB	RGB	RC	RGB	RGB	RGB(S)
11099193	RGB	RGB	RGB	RGB	RGB	RGB(S)
11099737	RC	RC	RC	RC	RC	RC(S)
11121489	RGB	RGB	RGB	RGB	U	UpperRGB
11121968	RGB	RGB	RGB	RGB	RGB	RGB(S)
11124920	RGB	RGB	RGB	RGB	U	RGB(S)
11125699	RGB	RGB	RGB	RGB	RGB	RGB(S)
11126471	RC	RC	RC	RC	RC	RC(S)
11126517	RGB	RGB	RGB	RGB	RGB	RGB(S)
11126673	RGB	RGB	RGB	RGB	RGB	RGB(S)
11127105	RGB	RGB	RGB	RGB	RGB	RGB(S)
11127981	RGB	RGB	RGB	RGB	RGB	RGB(S)
11128910	RC	RC	RC	RC	RC	RC(S)
11129480	RC	RC	RC	RC	RC	RC(S)
11129788	RC	RC	RC	RC	RC	RC(S)
11129945	RC	RC	RC	RC	RC	RC(S)
11133758	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
11133969	RC	RC	RGB	RC	RC	RGB(S)
11134530	RGB	RGB	RGB	RGB	RGB	UpperRGB
11134608	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
11135168	RC	RC	RC	RC	RC	RC(S)
11135286	RC	RC	RC	RC	RC	RC(S)
11135910	RGB	RGB	RGB	RGB	U	RGB(S)
11136049	RGB	RGB	RGB	RGB	RGB	RGB(S)
11136139	RGB	RGB	RGB	RGB	U	RGB(S)
11136338	RC	RC	RC	RC	RC	RC(S)
11136578	RGB	RGB	RC	RGB	RGB	RGB(S)
11136690	AGB/U	U	RGB	AGB	U	RC(S)
11136854	U	RGB	RC	U	2CL	RC(S)
11138542	RGB/AGB	U	RGB	AGB	RGB	notDone
11139884	RGB	RGB	RGB	RGB	RGB	RGB(S)
11140831	RC	RC	RC	RC	RC	RC(S)
11140834	RGB	RGB	RGB	RGB	RGB	RGB(S)
11141358	RC	RC	RC	RC	RC	RC(S)
11145563	RC	RC	RC	RC	RC	RC(S)
11145672	U	RC	RC	U	RGB	RC(S)
11146152	RC	RC	RC	RC	U	RGB(S)
11146230	U	RC	RC	U	U	RC(S)
11146260	RGB	RGB	RC	RGB	U	RC(S)
11146647	RGB	RGB	?	RGB	U	notDone
11147333	RGB	RGB	RGB	RGB	RGB	RGB(S)
11147596	RGB	RGB	RGB	RGB	RGB	RGB(S)
11147785	RGB	RGB	RGB	RGB	RGB	RGB(S)
11152075	RC	RC	RC	RC	RC	RC(S)
11152281	RC	RC	RC	RC	RC	RC(S)
11152312	RC	RC	RC	RC	RC	RC(S)
11152753	RC	RC	RC	RC	RC	RGB(S)
11152823	RC/U	U	RC	RC	U	RC(S)
11152894	RC	RC	RC	RC	RC	RC(S)
11153026	RC	RC	RC	RC	RC	RC(S)
11175619	RC	RC	RGB	RC	RC	RC(S)
11177727	RGB	RGB	RGB	RGB	U	RGB(S)
11177729	RC	RC	RC	U	RC	RC(S)
11180468	RGB	RGB	RC	RGB	U	RGB(S)
11180779	RGB	RGB	RC	RGB	RGB	RGB(S)
11180994	RGB	RGB	RC	RGB	RGB	RGB(S)
11181828	RGB	RGB	RGB	RC	RGB	RGB(S)
11181891	RC	RC	RC	RC	RC	RC(S)
11182706	RGB	RGB	RGB	RGB	U	RGB(S)
11183305	RGB	RGB	RGB	RGB	RGB	UpperRGB
11188067	RC	RC	RC	RC	RC	RGB(S)
11188192	RGB	RGB	RGB	RGB	RGB	RGB(S)
11188479	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
11189239	RGB	RGB	RGB	RGB	RGB	RGB(S)
11189432	RGB	RGB	RGB	RGB	RGB	RGB(S)
11189648	RC	RC	RC	RC	RC	RC(S)
11190108	RGB	RGB	RGB	RGB	RGB	RGB(S)
11190322	RGB	RGB	RGB	RGB	RGB	RGB(S)
11190431	RGB	RGB	RGB	RGB	RGB	UpperRGB
11190768	RGB	RGB	RGB	RGB	U	RGB(S)
11191444	U	RGB	RGB	U	U	RGB(S)
11191557	2CL	RC	RC	2CL	2CL	RC(S)
11192141	RGB	RGB	RGB	RGB	RGB	UpperRGB
11193975	RGB	RGB	RGB	RGB	U	RGB(S)
11196317	RGB	RGB	RGB	RGB	U	RGB(S)
11196963	U	RC	RGB	RGB	U	RGB(S)
11197101	RC	RC	RC	RC	RC	RC(S)
11197457	RC	RC	RC	RC	RC	RC(S)
11198005	RGB	RGB	RC	RGB	RGB	RGB(S)
11199046	RGB	RGB	RGB	RGB	RGB	RGB(S)
11199105	RC	RC	RC	RC	U	RC(S)
11199150	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
11199783	RC	RC	RC	RC	RC	RC(S)
11200573	RC	RC	RC	RC	RC	RC(S)
11204531	RGB	RGB	RGB	RGB	U	RGB(S)
11228549	RGB	RGB	RGB	RGB	RGB	RGB(S)
11230630	RC	RC	RC	RC	RC	RC(S)
11230715	RGB	RGB	RGB	RGB	RGB	RGB(S)
11231255	RGB	RGB	RGB	RGB	RGB	RGB(S)
11231549	RGB	RGB	RGB	RGB	U	RGB(S)
11231584	RC	RC	RC	RC	U	RC(S)
11232325	RGB	RGB	RGB	RGB	RGB	RGB(S)
11234533	RC	RC	RC	RC	RC	RC(S)
11234625	RC	RC	RC	RC	RC	RC(S)
11234897	U	U	RC	U	RGB	RC(S)
11235008	RC	RC	RC	RC	RC	RC(S)
11235573	RGB	RGB	RGB	RGB	RGB	UpperRGB
11235672	2CL	RC	RC	2CL	2CL	RC(S)
11235816	RC	RC	RC	RC	RC	RC(S)
11236571	RGB	RGB	RGB	RGB	RGB	RGB(S)
11241473	RGB	RGB	RGB	RGB	RGB	RGB(S)
11241658	RGB	RGB	RGB	RGB	RGB	RGB(S)
11241927	RGB	RGB	RGB	RGB	RGB	RGB(S)
11242268	U	U	RC	U	RC	RC(S)
11242689	RGB	RGB	RGB	RGB	RGB	RGB(S)
11242934	RC	RC	RC	RC	RC	RC(S)
11243349	RGB	RGB	RC	RGB	U	RGB(S)
11243761	RGB	RGB	RGB	RGB	RGB	UpperRGB
11244855	RC	RC	RC	RC	RC	RC(S)
11244968	RGB	RGB	RGB	RGB	RGB	RC(S)
11245234	RC	RC	RC	RC	RC	RC(S)
11245307	RGB	RGB	RGB	RGB	U	RGB(S)
11245339	RC	RC	RC	RC	RC	RC(S)
11246127	RC	RC	RC	RC	RC	RC(S)
11247049	RC	RC	RC	RC	RC	RC(S)
11247419	RGB/AGB	U	RC	AGB	RGB	RC(S)
11247648	RGB	RGB	RGB	RGB	U	RGB(S)
11249981	RGB	RGB	RC	RGB	RGB	RGB(S)
11250139	RGB	RGB	RGB	RGB	RGB	RGB(S)
11250152	RGB	RGB	RGB	RGB	U	RGB(S)
11250341	RGB	RGB	RGB	RGB	RGB	RGB(S)
11250488	RGB	RGB	RC	RGB	RGB	RGB(S)
11250788	U	?	?	U	U	RGB(S)
11251077	RGB	RGB	RC	RGB	RGB	RGB(S)
11251096	RGB	RGB	RGB	RGB	U	RGB(S)
11251136	U	RGB	RC	RC	RGB	RGB(S)
11251546	RGB	RGB	RGB	RGB	RGB	RGB(S)
11251622	RGB	RGB	RGB	2CL	RGB	RGB(S)
11251837	RC/U	U	RC	RC	U	RC(S)
11252233	RC	RC	RC	RC	RC	RC(S)
11252437	RC	RC	RC	RC	RC	RC(S)
11252706	RC	RC	RC	RC	RC	RC(S)
11253076	RC	RC	RC	RC	RC	RC(S)
11284131	RC	RC	RC	RC	RC	RC(S)
11284760	RC	RC	RC	RC	RC	RC(S)
11284798	RGB	RGB	RGB	RGB	RGB	UpperRGB
11285650	RGB	RGB	RGB	RGB	RGB	RGB(S)
11287012	RGB	RGB	RGB	RGB	RGB	RGB(S)
11287679	RC	RC	RC	RC	RC	RC(S)
11287896	RC	RC	RC	RC	RC	RC(S)
11287936	RGB	RGB	RGB	RGB	RGB	RGB(S)
11287949	RGB	RGB	RC	RGB	RGB	RGB(S)
11288779	RGB	RGB	RGB	RGB	RGB	UpperRGB
11288888	RGB	RGB	RGB	RGB	RGB	RGB(S)
11289128	RC	RC	RC	RC	RC	RC(S)
11289335	RC	RC	RC	RC	RC	RC(S)
11289515	U	RC	RC	U	U	RC(S)
11289675	RGB	RGB	RGB	RGB	U	RGB(S)
11289759	RC	RC	RC	RC	RC	RC(S)
11289822	RGB	RGB	RGB	RGB	RGB	RGB(S)
11289990	RC	RC	RC	RC	RC	RC(S)
11293804	RGB	RGB	RGB	RGB	U	RGB(S)
11294218	RGB	RGB	RGB	RGB	RGB	UpperRGB
11294409	RC	RC	RC	RC	RC	RC(S)
11295008	RGB	RGB	RGB	RGB	RGB	UpperRGB
11295350	RC	RC	RC	RC	U	RC(S)
11295720	RGB	RGB	RC	RGB	RGB	RGB(S)
11295851	2CL	RC	RC	RGB	2CL	RC(S)
11296084	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
11296211	RGB	RGB	RGB	RGB	RC	RGB(S)
11296805	RC	RC	RC	RC	RC	RC(S)
11297585	U	check	RC	U	RGB	RC(S)
11298371	RC	RC	RC	RC	RC	RC(S)
11298561	RC	RC	RC	RC	RC	RC(S)
11298714	RGB	RGB	RGB	RGB	RGB	RGB(S)
11298776	RGB	RGB	RGB	RGB	RC	RGB(S)
11298877	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
11299484	RGB	RGB	RGB	RGB	RGB	RGB(S)
11299667	RGB	RGB	RGB	RGB	RGB	RGB(S)
11299941	RC	RC	RC	RC	RC	RC(S)
11302791	RC	RC	RC	RC	RC	RC(S)
11303425	RGB	RGB	RGB	RGB	RGB	RGB(S)
11304421	RGB	RGB	RGB	RGB	RGB	UpperRGB
11305250	2CL	RC	RC	2CL	2CL	RGB(S)
11305377	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
11305448	RC	RC	RGB	RC	RC	RC(S)
11305776	RGB	RGB	RGB	RGB	RGB	RGB(S)
11305937	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
11307599	RC	RC	RC	RC	RC	RC(S)
11307875	U	?	?	U	U	RGB(S)
11308295	RGB	RGB	RGB	RGB	RGB	RGB(S)
11308660	RC	RC	RC	RC	RC	RC(S)
11308784	RGB	RGB	RGB	RGB	RGB	RGB(S)
11309182	RGB	RGB	RGB	RGB	RGB	RGB(S)
11309403	RGB	RGB	RGB	RGB	RGB	RGB(S)
11336656	RGB	RGB	RC	RGB	U	RC(S)
11337714	RC	RC	RC	RC	RC	RC(S)
11337843	RGB	RGB	RGB	RGB	RGB	RC(S)
11337883	RGB	RGB	RGB	RGB	U	RGB(S)
11338267	RC	RC	RC	RC	RC	RC(S)
11339000	RC	RC	RC	RC	RC	RC(S)
11339247	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
11341723	RC	RC	RC	RC	RC	RGB(S)
11342308	RGB	RGB	RC	RGB	RGB	RGB(S)
11342694	RGB	RGB	RC	RGB	RGB	RGB(S)
11342804	RGB	RGB	RGB	RGB	RGB	RC(S)
11348417	RGB	RGB	RGB	RGB	RGB	RGB(S)
11349014	RC	RC	RGB	RC	RC	RC(S)
11349180	RGB	RGB	RGB	RGB	RGB	RGB(S)
11349490	RGB	RGB	RGB	RGB	RGB	RGB(S)
11350634	U	?	?	RGB	U	RGB(S)
11350954	RGB/AGB	RGB	RGB	AGB	RGB	RC(S)
11351140	RC	RC	RC	RC	RC	RC(S)
11351480	RGB	RGB	RGB	RGB	U	RGB(S)
11351748	U	?	RGB	RGB	U	RGB(S)
11352644	RGB/AGB	check	RGB	AGB	RGB	RC(S)
11352756	RC	RC	RC	RC	RC	RC(S)
11353223	RGB	RGB	RGB	RGB	RGB	RGB(S)
11353313	RGB	RGB	RGB	RGB	RGB	RGB(S)
11355933	RC	RC	RC	RC	RC	RC(S)
11356839	RGB	RGB	RGB	RGB	RGB	UpperRGB
11357004	RGB	RGB	RGB	RGB	RGB	RGB(S)
11357686	RGB	RGB	RGB	RGB	RGB	RGB(S)
11357931	RC	RC	RC	RC	RC	RC(S)
11358607	RC	RC	RC	RC	U	RC(S)
11358669	RGB	RGB	RC	RGB	RGB	RGB(S)
11358698	RGB	RGB	RGB	RGB	RGB	RGB(S)
11358755	RGB	RGB	RGB	RGB	U	RGB(S)
11358810	RC	RC	RC	RC	RC	RC(S)
11359175	RC	RC	RC	RC	RC	RC(S)
11360886	U	RGB	RC	RC	U	RC(S)
11361055	RGB/AGB	check	RGB	AGB	RGB	RC(S)
11361765	RGB	RGB	RGB	RGB	RGB	RGB(S)
11362947	2CL	RC	RC	2CL	2CL	RC(S)
11391047	RGB	RGB	RGB	RGB	RGB	RGB(S)
11391391	U	RGB	RGB	RGB	U	DWARF
11391496	RGB	RGB	RGB	RGB	RGB	UpperRGB
11391750	RGB	RGB	RC	RGB	RGB	RGB(S)
11394085	RC	RC	RC	RC	RC	RC(S)
11394192	RC	RC	RC	RC	RC	RC(S)
11394497	RGB	RGB	RGB	RGB	RGB	UpperRGB
11394905	RC	RC	RGB	RC	RC	RGB(S)
11395200	RC	RC	RC	RC	RC	RC(S)
11395438	RC	RC	RC	RC	RC	RC(S)
11395816	RC	RC	RC	RC	RC	RC(S)
11400880	RGB	RGB	RC	RGB	RGB	RGB(S)
11401029	RGB	RGB	RGB	RGB	RGB	RGB(S)
11401466	RC	RC	RC	RC	RC	RC(S)
11401925	RGB	RGB	RGB	RGB	RGB	RGB(S)
11402359	RC	RC	RC	RC	RC	RC(S)
11403129	RC/2CL	RC	RC	RC	2CL	RC(S)
11403437	RC	RC	RC	RC	RC	RC(S)
11403918	RGB	RGB	RC	RGB	RGB	RGB(S)
11404925	RC	RC	RC	RC	RC	RC(S)
11407805	RGB	RGB	RC	RGB	RGB	RGB(S)
11408704	RC/U	U	RC	RC	U	RC(S)
11409529	RC	RC	RC	RC	RC	RC(S)
11409827	U	U	RC	U	RGB	RC(S)
11410217	RGB	RGB	RGB	RGB	U	RGB(S)
11410478	RGB	RGB	RGB	RGB	RGB	RGB(S)
11410549	RC	RC	RC	RC	RC	RC(S)
11410622	RGB	RGB	RGB	RGB	RGB	RGB(S)
11410886	RGB	RGB	RC	RGB	RGB	RGB(S)
11410978	RC	RC	RC	RC	RC	RC(S)
11411163	RGB	RGB	RGB	RGB	RGB	RGB(S)
11412190	RC	RC	RC	RC	RC	RC(S)
11413138	RGB	RGB	RGB	RGB	U	RGB(S)
11413158	RC/2CL	RC	RC	2CL	U	RC(S)
11413393	RGB	RGB	RGB	RGB	RGB	RGB(S)
11414700	RC	RC	RC	RC	RC	RC(S)
11415061	RGB	RGB	RGB	RGB	RGB	UpperRGB
11415370	RC	RC	RC	RC	RC	RC(S)
11415780	RGB	RGB	RC	RGB	RGB	RGB(S)
11415994	RC	RC	RC	RC	RC	RC(S)
11441797	RGB	RGB	RGB	RGB	RGB	RGB(S)
11442227	RC/U	U	RC	RC	U	RC(S)
11442897	RGB	RGB	RGB	RGB	RGB	RGB(S)
11443139	U	check	RGB	RGB	RC	RGB(S)
11443382	RC	RC	RC	RC	RC	RC(S)
11443558	U	U	RGB	U	U	UpperRGB
11444313	RC	RC	RC	RC	RC	RC(S)
11445495	RGB	RGB	RGB	RGB	RGB	RGB(S)
11446151	RC	RC	RC	RC	U	RC(S)
11446280	RGB	RGB	RGB	RGB	RGB	UpperRGB
11446691	RC	RC	RC	RC	RC	RC(S)
11450315	RC	RC	RC	RC	RGB	RC(S)
11453225	RGB	RGB	RC	RGB	RGB	RGB(S)
11453627	RC	RC	RC	RC	RC	RC(S)
11453721	RGB	RGB	RGB	RGB	RGB	RGB(S)
11453905	RGB/AGB	RGB	RGB	AGB	RGB	RGB(S)
11454275	RC	check	RC	RC	RC	notDone
11455176	RC	RC	RC	RC	U	RC(S)
11455925	RC	RC	RC	RC	RC	RC(S)
11456246	RC	RC	RC	RC	RGB	RGB(S)
11456449	RGB	RGB	RGB	RGB	RGB	RGB(S)
11456927	RC	RC	RGB	RC	RC	RC(S)
11457554	RGB	RGB	RGB	RGB	RGB	RGB(S)
11457734	2CL	RC	RC	U	2CL	RC(S)
11460287	RGB	RGB	RGB	RGB	RGB	RGB(S)
11461138	RC	RC	RC	RC	U	RC(S)
11462100	RGB	check	RGB	RGB	RGB	UpperRGB
11462235	RGB	RGB	RC	RGB	RGB	RC(S)
11462629	U	RGB	RC	2CL	U	RC(S)
11462972	RC	RC	RC	RC	RC	RC(S)
11463411	RC/2CL	RC	RC	RC	2CL	RC(S)
11463450	RC	RC	?	RC	RC	RC(S)
11465784	RC	RC	RC	RC	RC	RC(S)
11465942	U	RGB	RC	2CL	U	RC(S)
11466172	RGB	RGB	RGB	RGB	RGB	RGB(S)
11468149	RGB	RGB	RGB	RGB	RGB	RGB(S)
11468340	RC	RC	RC	RC	RC	RC(S)
11494169	RGB	RGB	RGB	RGB	U	RGB(S)
11494312	RC	RC	RC	RC	RC	RC(S)
11495084	RC	RC	RC	RC	RC	RC(S)
11496497	RGB	RGB	RC	RGB	RGB	RGB(S)
11496569	RGB	RGB	RC	RGB	RGB	RGB(S)
11496573	U	?	?	U	RGB	DWARF
11497421	U	check	RC	RC	U	RGB(S)
11498043	RGB	RGB	RGB	RGB	RC	RGB(S)
11498101	RC	RC	RC	RC	U	RC(S)
11498178	RGB	RGB	RGB	RGB	RGB	RGB(S)
11498298	RC	RC	RC	RC	RC	RC(S)
11502092	U	RC	?	RC	RGB	RC(S)
11502538	RC	RC	RC	RC	RC	RC(S)
11502920	RC	U	RC	RC	RC	RC(S)
11505872	RC	RC	RC	RC	RC	RC(S)
11506212	U	RGB	RGB	RC	U	RGB(S)
11508336	RC	RC	RGB	RC	RC	RC(S)
11508970	RC	RC	RC	RC	RC	RC(S)
11509207	RGB	RGB	RGB	RGB	RGB	RGB(S)
11509277	RC	RC	RC	RC	RC	RC(S)
11509608	RGB	RGB	RGB	RGB	U	RGB(S)
11509792	RGB/AGB	RC	RGB	AGB	RGB	RC(S)
11512096	RC	RC	RC	RC	RC	RC(S)
11513798	RGB	RGB	RGB	RGB	RGB	RGB(S)
11514322	RGB	RGB	RC	RGB	RGB	RGB(S)
11515377	RGB	RGB	RGB	RGB	RGB	RGB(S)
11515424	RGB	RGB	RC	RGB	RGB	RGB(S)
11515497	RGB	RGB	RGB	RGB	RGB	RGB(S)
11517291	RGB	RGB	RGB	RGB	RGB	UpperRGB
11517524	RGB	RGB	RC	RGB	RGB	RGB(S)
11518492	RGB	RGB	RC	RGB	RGB	RGB(S)
11518690	RC	RC	RC	RC	RC	RC(S)
11519087	U	RGB	RC	2CL	U	RC(S)
11519405	RGB	RGB	RGB	RGB	RGB	RGB(S)
11519450	RGB	RGB	RC	RGB	RGB	RGB(S)
11519735	RGB	RGB	RGB	RGB	RGB	RGB(S)
11519991	2CL	RC	RC	RGB	2CL	RC(S)
11520578	RGB	RGB	RC	RGB	RGB	RGB(S)
11520642	RGB	RGB	RGB	RGB	RGB	RC(S)
11520923	RC	RC	RC	RC	U	RC(S)
11521155	RC	RC	RC	RC	RC	RC(S)
11521197	U	RGB	RC	2CL	RGB	RGB(S)
11521352	RGB	U	RC	RGB	RGB	RGB(S)
11546913	RGB	RGB	RGB	RGB	RGB	RGB(S)
11547411	RGB	RGB	RC	RGB	RGB	RC(S)
11548940	RC	RC	RC	RC	RGB	RC(S)
11550492	RGB	check	RGB	RGB	RGB	RGB(S)
11554793	RC	RC	RC	RC	U	RC(S)
11555266	RGB	RGB	RC	RGB	RGB	RGB(S)
11557992	RGB	RGB	RGB	RGB	RGB	RGB(S)
11559187	RGB	RGB	RC	RGB	RGB	RGB(S)
11559206	RGB	RGB	RC	RGB	RGB	RGB(S)
11559478	RC	RC	RC	RC	RC	RC(S)
11559552	RC	RC	RC	RGB	RC	RC(S)
11559645	RGB	RGB	RGB	RGB	RGB	RGB(S)
11559818	RGB	RGB	?	RGB	U	RGB(S)
11560054	RC	RC	RC	RC	RC	RC(S)
11560465	RGB	RGB	RGB	RGB	RGB	RGB(S)
11560861	RGB	RGB	RGB	RGB	RGB	RGB(S)
11560939	RGB	RGB	RGB	RGB	RGB	RGB(S)
11561379	RGB	check	RGB	RGB	RGB	RGB(S)
11563791	RGB	RGB	RGB	RGB	RGB	RC(S)
11564024	RGB	RGB	RGB	RGB	RGB	RGB(S)
11564307	RC	RC	RC	RC	RC	RC(S)
11564401	RGB	U	RGB	RGB	RGB	RGB(S)
11564787	RC	RC	RC	RGB	RC	RC(S)
11566038	U	RGB	RGB	RC	RC	RC(S)
11566089	RC	RC	RGB	U	RC	RC(S)
11566273	RGB	RGB	RC	RGB	RGB	RC(S)
11566466	RGB	RGB	RC	RGB	RGB	RGB(S)
11567392	RGB	RGB	RGB	RGB	RGB	RGB(S)
11567563	RGB	RGB	RC	RGB	U	RGB(S)
11567572	2CL	RC	RC	2CL	2CL	RGB(S)
11568605	RGB	RGB	RC	RGB	U	RGB(S)
11569659	RC	RC	RC	RC	RC	RC(S)
11572172	RC	RC	RC	RC	RC	RC(S)
11597759	RC	RC	RGB	RC	RC	RGB(S)
11598116	RGB	RGB	RGB	RGB	RGB	UpperRGB
11598312	RC	RC	RC	RC	RC	RC(S)
11598459	RGB	RGB	RGB	RGB	RGB	RGB(S)
11599342	RGB	RGB	RGB	RGB	RGB	RGB(S)
11600208	RC	RC	RC	RC	RC	RC(S)
11600255	RGB	RGB	RGB	RGB	RGB	RGB(S)
11600604	RGB	RGB	RGB	RGB	RGB	RGB(S)
11601202	RGB	U	RGB	RGB	RGB	UpperRGB
11601378	RC	RC	RC	RC	RC	RC(S)
11601529	U	RGB	RGB	RC	U	RGB(S)
11602793	RGB	RGB	RGB	RGB	RGB	RGB(S)
11605089	RC	RC	RC	RC	RC	RC(S)
11605355	RGB	RGB	RGB	RGB	RGB	RGB(S)
11606451	RGB	RGB	RC	RGB	RGB	RGB(S)
11607019	RGB	RGB	RGB	RGB	RGB	RGB(S)
11607216	RGB	RGB	RC	RGB	RGB	RGB(S)
11611663	RC	RC	RC	RC	RC	RC(S)
11612171	RC	RC	RC	RC	RC	RC(S)
11612200	RC	RC	RC	RC	RC	RC(S)
11612320	RGB	RGB	RGB	RGB	RGB	UpperRGB
11612603	RGB	RGB	RGB	RGB	RGB	RGB(S)
11614827	RC	RC	RC	RC	RC	RGB(S)
11615224	RC	RC	RC	RC	RC	RC(S)
11615498	RC/2CL	RC	RC	2CL	RGB	RC(S)
11615617	2CL	RC	RC	2CL	2CL	RC(S)
11615890	RGB	RGB	RGB	RGB	RGB	RGB(S)
11616096	RGB	RGB	RGB	RGB	RGB	UpperRGB
11617014	RC	RC	RC	RC	RC	RC(S)
11617501	RGB	RGB	RGB	RGB	RGB	RGB(S)
11617622	RC	RC	RC	RC	RC	RC(S)
11617751	RGB/AGB	RGB	RGB	AGB	RGB	RC(S)
11617824	RGB	RGB	RGB	RGB	RGB	UpperRGB
11617894	RGB	RGB	?	U	RGB	RC(S)
11618043	RGB	RGB	RGB	U	RGB	UpperRGB
11618522	2CL	RC	RC	2CL	2CL	RC(S)
11619724	RGB/AGB	U	RC	AGB	RGB	RC(S)
11620833	U	?	?	RGB	U	DWARF
11621486	RGB	RGB	RGB	RGB	U	RGB(S)
11622144	RC	RC	RC	RC	RC	RC(S)
11623012	RC	RC	RC	RC	RC	RC(S)
11623195	RC	RC	RC	RC	RC	RC(S)
11623314	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
11649294	RC	RC	RC	RC	U	RC(S)
11649869	RGB/AGB	U	RGB	AGB	RGB	RC(S)
11650039	RGB	RGB	RGB	RGB	RGB	UpperRGB
11650041	RGB/AGB	check	RGB	AGB	RGB	UpperRGB
11650219	RC	RC	RC	RC	RC	RC(S)
11650784	RC	U	RC	RC	RC	RC(S)
11651361	RGB	RGB	RGB	RGB	U	RGB(S)
11651457	U	RGB	RGB	U	U	RC(S)
11651776	RGB	RGB	RGB	RGB	U	RGB(S)
11653073	RC	RC	RC	RC	RC	RC(S)
11653236	RGB	RGB	RGB	RGB	RGB	UpperRGB
11654305	RGB	RGB	RGB	RGB	RGB	RGB(S)
11661782	RGB	RGB	RGB	RGB	RGB	RGB(S)
11662090	RGB	RGB	RGB	RGB	RGB	RGB(S)
11663151	RC	RC	RC	RC	RC	RC(S)
11663297	RGB	RGB	RGB	RGB	RGB	RGB(S)
11663387	RC	RC	RC	RC	U	RC(S)
11665692	2CL	RC	RC	2CL	2CL	RGB(S)
11666557	U	RGB	RGB	RC	U	RGB(S)
11667630	RGB	RGB	RGB	RGB	RGB	RGB(S)
11667775	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
11667799	RGB	RGB	RC	RGB	U	RGB(S)
11667928	RC	RC	RC	RC	RC	RC(S)
11668036	RC	RC	RC	RC	RC	RC(S)
11668246	RC/U	U	RC	RC	U	RC(S)
11669113	RGB	RGB	RGB	RGB	RGB	RGB(S)
11669622	RC	RC	RC	RC	RC	RC(S)
11670968	RGB	RGB	RGB	RGB	RGB	RGB(S)
11671068	RGB	RGB	RGB	RC	RGB	RGB(S)
11671621	RGB	RGB	RGB	RGB	RGB	RGB(S)
11673900	RC	RC	RC	RC	RC	RC(S)
11674666	RC	RC	RC	RC	RC	RC(S)
11674692	2CL	RC	RC	2CL	2CL	RC(S)
11702195	RGB	RGB	RGB	RGB	RGB	RGB(S)
11702480	RGB	RGB	RGB	RGB	U	RGB(S)
11703230	RC	RC	RC	RC	RC	RC(S)
11703724	RGB	RGB	RC	RGB	RGB	RGB(S)
11704163	RGB	RGB	RGB	RGB	U	RGB(S)
11709871	RC	RC	RC	RC	RC	RC(S)
11716326	RGB	RGB	RGB	RGB	RGB	RGB(S)
11716362	RGB	RGB	RGB	RGB	RGB	RGB(S)
11716402	RGB	RGB	RGB	RGB	RGB	RGB(S)
11717920	RGB	RGB	RGB	RGB	RGB	UpperRGB
11720493	RC	RC	RC	RC	RC	RC(S)
11721291	RC	RC	RC	RC	RC	RC(S)
11721374	RGB	RGB	RGB	RGB	RGB	RGB(S)
11721438	2CL	RC	RC	2CL	2CL	RGB(S)
11722424	RGB	RGB	RGB	RGB	RGB	RGB(S)
11723893	RGB	RGB	RGB	RGB	RGB	RGB(S)
11724179	RGB	RGB	RGB	RGB	RGB	RGB(S)
11725564	RGB	RGB	RC	RGB	U	RGB(S)
11751835	RC	RC	RC	RC	U	RC(S)
11752118	RGB	RGB	RGB	RGB	U	RGB(S)
11752358	RGB	RGB	RGB	RGB	RGB	RGB(S)
11752396	RGB	RGB	RGB	RGB	U	RGB(S)
11753010	RGB	RGB	RGB	RGB	RGB	UpperRGB
11753166	RGB	RGB	RGB	RGB	U	RGB(S)
11753211	RC	RC	RC	RC	RC	RC(S)
11753439	RGB	RGB	RGB	RGB	RGB	RGB(S)
11753722	RGB	RGB	RGB	RGB	RGB	RGB(S)
11754056	RC	RC	RC	RC	RC	RC(S)
11757076	RC	RC	RC	RC	RC	RGB(S)
11757206	RC	RC	RC	RC	U	RC(S)
11757305	RC	RC	RC	RC	RGB	RC(S)
11757466	RGB	RGB	RGB	RGB	U	RGB(S)
11757910	RGB	RGB	RGB	RGB	U	RGB(S)
11759220	RGB	RGB	RGB	RGB	RGB	RGB(S)
11759478	RGB	RGB	RC	RGB	RGB	RGB(S)
11759860	RC	RC	RC	RC	RC	RC(S)
11760969	RGB/AGB	U	RGB	AGB	RGB	UpperRGB
11767058	RC/2CL	RC	RC	2CL	RGB	RC(S)
11768570	RC	RC	RC	RC	RC	RC(S)
11769182	RGB	RGB	RGB	RGB	U	RGB(S)
11769563	RGB	RGB	RGB	RGB	RGB	RGB(S)
11769823	RGB/AGB	U	RC	AGB	RGB	UpperRGB
11770790	RGB/AGB	check	RGB	AGB	RGB	UpperRGB
11771561	RGB	RGB	RGB	RGB	RGB	RGB(S)
11772905	RGB	RGB	RGB	RGB	RGB	RGB(S)
11773146	RGB	RGB	RGB	U	RGB	UpperRGB
11773616	RGB	RGB	RGB	RGB	RGB	RGB(S)
11773657	RC	RC	RC	RC	RC	RC(S)
11774110	RC	RC	RC	RC	RC	RC(S)
11774570	RGB	RGB	RC	RGB	RGB	RGB(S)
11775041	RC	RC	RC	RC	RC	RGB(S)
11775398	RC	RC	RC	RC	RC	RC(S)
11775511	RGB	RGB	RGB	RGB	RGB	RGB(S)
11802037	RC	RC	RC	RC	RC	RC(S)
11802109	RC	RC	RC	RC	RC	RC(S)
11802617	RGB	RGB	RGB	RGB	RGB	UpperRGB
11802908	RGB	RGB	RC	RGB	RGB	RGB(S)
11803855	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
11804677	RGB/AGB	RGB	RC	AGB	RGB	RGB(S)
11805390	RC	RC	RC	RC	RC	RC(S)
11805460	RC	RC	RC	RC	RC	RC(S)
11805489	RGB/AGB	RGB	RC	AGB	RGB	UpperRGB
11805792	RC	RC	RC	RC	RC	RC(S)
11808481	RC	RC	RC	RC	RGB	RC(S)
11809504	RGB	RGB	RGB	RGB	RGB	RGB(S)
11810190	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
11811203	U	RGB	RGB	RC	U	RGB(S)
11812012	RGB	RGB	RGB	RGB	RGB	UpperRGB
11817405	RGB	RGB	RGB	RGB	U	RGB(S)
11819363	RGB	RGB	RGB	RGB	RGB	RGB(S)
11819760	RC	RC	RC	RC	RC	RC(S)
11819928	RGB	RGB	RGB	RGB	RGB	RGB(S)
11820243	RGB	RGB	RGB	RGB	RGB	RGB(S)
11820688	RC	RC	RC	RC	RC	RC(S)
11821439	RGB	RGB	RC	RGB	U	RGB(S)
11821966	RGB	RGB	RGB	RGB	U	RGB(S)
11822342	RGB	RGB	RGB	RGB	RGB	RGB(S)
11823838	RC	RC	RGB	RC	RC	RGB(S)
11824403	RGB	RGB	RGB	RGB	RGB	UpperRGB
11824814	RGB	RGB	RGB	RGB	RGB	RGB(S)
11824976	RC	RC	RC	RC	RC	RC(S)
11825166	RGB	RGB	RGB	RGB	RGB	RGB(S)
11853719	RC	RC	RC	RGB	RC	RC(S)
11854450	RC	RC	RC	RC	RC	RC(S)
11854801	RGB	RGB	RGB	RGB	RGB	RGB(S)
11855110	RC	RC	RC	RC	RC	RC(S)
11855387	RGB	RGB	RGB	RGB	RGB	UpperRGB
11855667	RGB	RGB	RGB	RGB	RGB	RGB(S)
11858652	RC	RC	RC	RC	RC	RC(S)
11860180	RC	RC	RC	RC	RC	RC(S)
11860256	RGB	RGB	RGB	RGB	RGB	RGB(S)
11860771	RC	RC	RC	RC	RC	RC(S)
11861857	RGB	RGB	RGB	RGB	U	RGB(S)
11862360	RC	RC	RC	RC	U	RC(S)
11868246	RC	RC	RC	RC	RC	RC(S)
11868264	RC	RC	RC	RC	RC	RC(S)
11869095	RGB	RGB	RC	RGB	RGB	RGB(S)
11870991	RC	RC	RC	RC	RC	RC(S)
11871718	RC	RC	RC	RC	RC	RC(S)
11871882	RC	RC	RC	RC	RC	RC(S)
11872655	RC	RC	RC	RC	U	RC(S)
11873200	RC	RC	RC	RC	RC	RC(S)
11873252	U	RGB	RGB	RGB	U	RGB(S)
11875246	RGB	U	RC	RGB	RGB	RGB(S)
11903733	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
11904299	RGB	RGB	RGB	RGB	U	RGB(S)
11904929	RC	RC	RC	RC	RC	RC(S)
11905111	RGB	RGB	RGB	RGB	RGB	RGB(S)
11905159	RGB	RGB	RGB	RGB	RGB	RGB(S)
11905393	RC	RC	RC	RC	RC	RC(S)
11905420	RGB	RGB	RGB	RGB	RGB	RGB(S)
11905840	RGB	RGB	RGB	RGB	RGB	RGB(S)
11905997	RGB	RGB	RGB	RGB	RGB	RGB(S)
11908744	RC	RC	RC	RC	RC	RC(S)
11909809	RGB	RGB	RGB	RGB	RGB	UpperRGB
11910249	RGB	RGB	RGB	RGB	U	RGB(S)
11913049	RC	RC	RGB	RC	RC	RGB(S)
11913446	RC	RC	RC	RC	RC	RC(S)
11913802	RC	check	RGB	RC	RC	RC(S)
11918016	RC	RC	RC	RC	RC	RC(S)
11920678	RGB	RGB	RGB	RGB	U	RGB(S)
11924806	U	RGB	RC	RGB	2CL	RC(S)
11924919	RGB	RGB	RC	RGB	RGB	RGB(S)
11925044	RGB	RGB	RGB	RGB	U	RGB(S)
11953581	RC	RC	RC	RC	RC	RC(S)
11953668	RC	RC	RC	RC	RC	RC(S)
11953849	RC	RC	RC	RC	RC	RC(S)
11954055	U	U	RC	U	U	RC(S)
11954278	RC	RC	RC	RC	RC	RC(S)
11954989	RGB	RGB	RGB	RGB	RGB	RGB(S)
11955410	RC	RC	RC	RC	RC	RC(S)
11957627	RC	RC	RGB	RC	U	RC(S)
11959228	RC	RC	RC	RC	RC	RC(S)
11960470	RC	RC	RC	RC	RC	RC(S)
11960908	RGB	RGB	RGB	RGB	RGB	RGB(S)
11961034	RC	RC	RC	RC	U	RC(S)
11961615	RC/U	U	RC	RC	U	RC(S)
11966805	U	RGB	RGB	RC	U	RGB(S)
11968334	RGB	RGB	RC	RGB	RGB	RGB(S)
11969106	RC	RC	RC	RC	RC	RC(S)
11969378	RC	RC	RC	RC	U	RC(S)
11969879	RC/U	U	RC	RC	U	RC(S)
11970987	RC	RC	RC	RC	RC	RC(S)
11971166	U	U	RC	U	RGB	RC(S)
11971940	U	RGB	RGB	RC	U	RGB(S)
11972774	RGB	RGB	RGB	RGB	RGB	RGB(S)
11972904	RGB	RGB	RGB	RGB	RGB	RGB(S)
11973246	RC	RC	RC	RC	RC	RC(S)
11973569	RGB	RGB	RC	RGB	RGB	RGB(S)
11973853	RGB	RGB	RGB	RGB	RGB	RGB(S)
11974612	RGB	RGB	RGB	RGB	U	RGB(S)
11975063	U	RGB	RC	RC	U	RGB(S)
11975173	RGB	RGB	RGB	RGB	RGB	RGB(S)
12003253	RC/U	U	RC	RC	U	RGB(S)
12003742	2CL	RC	RC	2CL	2CL	RC(S)
12005162	RGB	RGB	RGB	RGB	RGB	RGB(S)
12006501	RGB	RGB	RGB	RGB	U	notDone
12007558	RC	RC	RC	U	RC	RC(S)
12008413	RGB	U	RGB	RGB	RGB	RC(S)
12009953	RGB	RGB	RGB	RGB	RGB	RGB(S)
12010646	RC	RC	RC	RC	RC	RC(S)
12011705	RC	RC	RC	RC	RC	RC(S)
12011995	RC	RC	RC	RC	RC	RC(S)
12012511	RGB	RGB	RC	RGB	RGB	RGB(S)
12016555	RGB	RGB	RGB	RGB	RGB	UpperRGB
12017132	RGB	RGB	RGB	RGB	RGB	RGB(S)
12017985	RGB	RGB	RGB	RGB	RGB	UpperRGB
12019910	U	RGB	RC	2CL	RGB	RC(S)
12020466	2CL	RC	RC	RGB	2CL	RC(S)
12020797	RGB	RGB	RGB	U	RGB	UpperRGB
12021069	RGB	RGB	RC	RGB	RGB	RGB(S)
12021730	RGB	U	RC	RGB	RGB	RGB(S)
12021906	RC	RC	RC	RC	RC	RC(S)
12022099	RGB	RGB	RGB	RGB	RGB	UpperRGB
12022176	RGB	RGB	RC	RGB	RGB	RGB(S)
12023574	RC	RC	RC	RC	RC	RC(S)
12023863	RGB	RGB	RC	RGB	U	RGB(S)
12024640	RGB	RGB	RGB	RGB	RGB	RGB(S)
12052691	RC/U	U	RC	RC	U	RC(S)
12052913	U	?	?	U	U	RGB(S)
12053188	RC	RC	RC	RC	RC	RC(S)
12055552	RC	RC	RC	RC	RC	RC(S)
12056072	RC	RC	RC	RGB	RC	RC(S)
12056767	RC	RC	RC	RC	RC	RC(S)
12056819	RGB	RGB	RGB	RGB	U	RGB(S)
12057742	U	U	RGB	U	U	RGB(S)
12059907	RGB	RGB	RGB	RGB	RGB	RGB(S)
12060834	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
12066218	RGB	RGB	RGB	RGB	U	RGB(S)
12066292	RGB	RGB	RGB	RGB	RGB	UpperRGB
12067001	RC	RC	RC	RC	RC	RC(S)
12067490	RGB	RGB	RGB	RGB	RGB	RC(S)
12069693	RGB	RGB	RGB	RGB	RGB	RGB(S)
12070025	RGB	check	RGB	RGB	RGB	RGB(S)
12070114	RC	RC	RC	RGB	RC	RC(S)
12070487	RGB	RGB	RGB	RGB	RGB	RGB(S)
12070550	U	RC	RC	AGB	RGB	RC(S)
12070650	RC/U	U	RC	RC	U	RC(S)
12070670	RGB	RGB	RC	RGB	RGB	RGB(S)
12071521	RGB	RGB	RGB	RGB	RGB	UpperRGB
12072570	RC	RC	RC	RC	RC	RC(S)
12101990	RC	RC	RC	RC	RC	RC(S)
12104965	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
12105938	RC	RC	RC	RC	RC	RC(S)
12108732	RC	RC	RC	RC	RC	RC(S)
12109442	RC	RC	RGB	RC	RC	RC(S)
12110800	RC	RC	RC	RC	RC	RC(S)
12110919	RGB	RGB	RGB	RGB	RGB	RGB(S)
12111110	RGB	RGB	RGB	RGB	U	UpperRGB
12114999	RC	RC	RC	RC	RC	RC(S)
12115227	RGB	RGB	RGB	RGB	RGB	RGB(S)
12116393	RGB	RGB	RGB	RGB	RGB	RGB(S)
12116523	RGB	RGB	RGB	RGB	RGB	UpperRGB
12116644	2CL	RC	RC	2CL	2CL	RC(S)
12116993	RGB	RGB	RGB	RGB	RGB	UpperRGB
12117077	RGB	RGB	RGB	RGB	U	RGB(S)
12117099	RC	RC	RGB	RC	RC	RGB(S)
12117138	RC	RC	RC	RC	RC	RC(S)
12117790	RGB	U	RGB	RGB	RGB	RGB(S)
12117920	RC	RC	RC	RC	RC	RC(S)
12118044	2CL	RC	RC	2CL	2CL	RC(S)
12119864	RC	RC	RC	RC	RC	RC(S)
12119979	RC	RC	RC	RC	RC	RC(S)
12120144	RGB	U	RGB	RGB	RGB	UpperRGB
12120230	RGB	RGB	RGB	RGB	RGB	RGB(S)
12120327	RC	RC	RC	RC	RC	RC(S)
12120872	RGB	U	RGB	RGB	RGB	RGB(S)
12121207	RC	RC	RC	RC	RC	RC(S)
12121377	RC	RC	RC	RC	RC	RC(S)
12121656	RC	RC	RC	RC	RC	RC(S)
12122085	RGB	RGB	RGB	RGB	RGB	RGB(S)
12122151	RGB	RGB	RC	RGB	U	RGB(S)
12153362	RGB/AGB	U	RC	AGB	RGB	RC(S)
12153488	RC	RC	RC	RC	RC	RC(S)
12156445	RGB	RGB	RGB	RGB	RGB	RGB(S)
12157006	RC	RC	RC	RC	RC	RGB(S)
12157465	U	RC	RC	RGB	RGB	RC(S)
12158327	RC	RC	RC	RC	RC	RC(S)
12158667	RC	RC	RC	RC	U	RC(S)
12164879	U	U	RC	U	U	RC(S)
12165692	RGB	RGB	RC	U	RGB	RGB(S)
12166162	RGB	U	RGB	RGB	RGB	RC(S)
12166441	RGB	RGB	RGB	RGB	RGB	RGB(S)
12167910	RGB	RGB	RGB	RGB	RGB	UpperRGB
12168406	RGB	RGB	RGB	RGB	U	RGB(S)
12169845	RGB	RGB	RGB	RGB	RGB	RGB(S)
12169924	U	RGB	RGB	RC	U	RGB(S)
12170173	RGB	RGB	RC	RGB	RGB	RGB(S)
12202431	RC	RC	RC	RC	RC	RC(S)
12203653	RC/U	U	RC	RC	U	RC(S)
12204508	RC	RC	RC	RC	U	RC(S)
12204548	RC	RC	RC	RC	RC	RC(S)
12205702	RGB	RGB	RGB	RGB	U	RGB(S)
12206050	U	RGB	RGB	RC	U	RGB(S)
12206414	RC	RC	RC	RC	U	RC(S)
12206828	RC	RC	RC	RC	RC	RC(S)
12207086	RC	RC	RC	RC	RC	RC(S)
12207740	RGB	RGB	RGB	RGB	RGB	RC(S)
12214454	RGB	RGB	RGB	RGB	RGB	UpperRGB
12215063	RC	RC	RC	RC	RC	RC(S)
12215568	RGB	RGB	RGB	RGB	RGB	RGB(S)
12215647	RGB	RGB	RC	RGB	U	RGB(S)
12215898	RGB	RGB	RGB	RGB	U	RGB(S)
12216750	RGB	RGB	RGB	RGB	RGB	RGB(S)
12217017	RGB	U	RGB	RGB	RGB	RGB(S)
12217154	U	RGB	RC	RGB	2CL	RC(S)
12217239	RC	RC	RC	RC	RGB	RC(S)
12218869	RGB	RGB	RGB	RGB	RGB	RGB(S)
12219032	RGB	RGB	RGB	RGB	U	RGB(S)
12252278	RGB	RGB	?	RGB	RGB	UpperRGB
12252410	RGB	RGB	RGB	RGB	RGB	RGB(S)
12253210	RGB	RGB	RGB	RGB	RGB	RGB(S)
12253294	RGB	RGB	RGB	RGB	U	RGB(S)
12254670	RGB	RGB	RGB	RGB	U	RGB(S)
12254817	RGB	RGB	RGB	RGB	U	RGB(S)
12255762	U	RGB	?	U	U	RGB(S)
12257026	RC	RC	RC	RC	RC	RC(S)
12257460	RGB	RGB	RGB	U	RGB	UpperRGB
12258572	RGB/AGB	RGB	RGB	AGB	RGB	UpperRGB
12264089	RGB	RGB	RGB	RGB	U	RGB(S)
12265509	2CL	RC	RC	2CL	2CL	RC(S)
12266056	RGB	RGB	RGB	RGB	U	RGB(S)
12267816	RGB	RGB	RGB	RGB	RGB	RGB(S)
12268819	2CL	RC	RC	2CL	2CL	RC(S)
12300740	RGB	RGB	RGB	RGB	U	RGB(S)
12300975	RGB	RGB	RGB	RGB	RGB	UpperRGB
12301602	RGB	RGB	RGB	U	RGB	UpperRGB
12302542	RC	RC	RC	RC	RC	RC(S)
12302890	RGB	RGB	?	RGB	RGB	UpperRGB
12304485	RC	RC	RC	RC	RC	RC(S)
12305574	RC	RC	RC	U	RC	RC(S)
12305778	RGB	RGB	RGB	RGB	U	RGB(S)
12314910	RGB	RGB	RGB	RC	RGB	RGB(S)
12314927	RGB	RGB	RGB	RGB	RGB	UpperRGB
12316100	RGB	RGB	RGB	RGB	RGB	UpperRGB
12316126	RGB	RGB	RC	RGB	U	RGB(S)
12316494	RC	RC	RC	RC	RC	RGB(S)
12352228	U	RGB	RGB	U	U	UpperRGB
12356204	2CL	RC	RC	2CL	2CL	RC(S)
12365293	2CL	RC	RC	2CL	2CL	RC(S)
12366537	RGB	RGB	RGB	RGB	U	RGB(S)
12366840	RGB	RGB	RC	RGB	U	RGB(S)
12367827	RC	RC	RC	RC	RC	RGB(S)
12401103	U	U	RC	U	RC	RC(S)
12401315	RGB	RGB	RGB	RGB	U	RGB(S)
12401859	U	?	RC	U	U	RGB(S)
12403961	RGB	RGB	RGB	RGB	RGB	UpperRGB
12406029	RC	RC	RC	RC	RC	RC(S)
12406689	U	check	RGB	U	RGB	RC(S)
12406844	RC	RC	RC	RC	RC	RC(S)
12418339	RC	RC	RC	RC	RC	RC(S)
12418504	RGB/AGB	U	RC	AGB	RGB	RC(S)
12418515	RC	RC	RC	RC	RC	RC(S)
12454043	RC	RC	RGB	RC	RC	RC(S)
12454554	RGB	RGB	RGB	RGB	U	RGB(S)
12455117	RC	RC	RC	RC	RC	RC(S)
12455357	RC	RC	RC	RC	U	RC(S)
12459729	RGB	RGB	RGB	U	RGB	UpperRGB
12470054	RGB	RGB	RGB	RGB	RGB	RGB(S)
12504153	RGB	RGB	RGB	RC	RGB	RGB(S)
12505388	RC	RC	RC	RC	RC	RC(S)
12505459	RC	RC	RC	RGB	RC	RC(S)
12505741	RGB	RGB	RGB	RGB	U	RGB(S)
12506130	RC	RC	RC	RC	U	RGB(S)
12506147	RGB	RGB	RGB	RGB	RGB	RGB(S)
12506245	U	U	RGB	RC	RGB	RC(S)
12506290	RC	RC	RC	RC	RC	RC(S)
12507016	U	check	RC	RGB	U	RC(S)
12507291	RC	RC	RC	RC	RC	RC(S)
12507838	RGB	RGB	RGB	RGB	U	RGB(S)
12553494	RGB	RGB	RGB	RGB	RGB	RGB(S)
12553757	U	RGB	RGB	RC	U	RC(S)
12598909	RGB	RGB	RGB	RGB	RGB	RGB(S)
12600075	RC	RC	RGB	RC	RC	RGB(S)
12600471	RGB/AGB	check	RGB	AGB	RGB	RC(S)
12601052	RC	RC	RC	RC	RC	RC(S)
12602404	RGB	RGB	RGB	RGB	RGB	UpperRGB
12643940	RC	RC	RC	RC	U	RC(S)
12644223	RGB	RGB	RGB	RGB	RGB	UpperRGB
12644458	RC	RC	RC	RC	U	RC(S)
12644579	RC	RC	RC	RC	RC	RC(S)
12645107	RC	RC	RC	RC	RC	RGB(S)
12645202	RC	RC	RC	RC	RC	RC(S)
12647227	RGB	RGB	RGB	RGB	U	RGB(S)
12647352	RGB	RGB	RGB	RGB	RGB	RGB(S)
12647597	RC	RC	RC	RC	RC	RC(S)
12647649	RC	RC	RC	RC	RC	RC(S)
12688798	RGB	RGB	RGB	RGB	RGB	UpperRGB
12689506	U	U	RGB	U	U	RGB(S)
12690461	RC	RC	RC	RC	RC	RC(S)
12735106	RC	RC	RC	RC	RC	RC(S)
12735291	RC	RC	RC	RC	RC	RC(S)
12735851	RGB	RGB	RGB	RGB	RGB	RGB(S)
12736410	RC	RC	RC	RC	RC	RC(S)
12784948	RC	RC	RC	RC	RC	RC(S)
12785083	RC	RC	RC	RC	U	RC(S)
12785250	U	RGB	RGB	RC	U	RC(S)
12884116	RGB	RGB	RGB	RGB	RGB	RGB(S)
12884930	RC	RC	RC	RC	RC	RC(S)

